High refractive index and extreme biaxial optical anisotropy of rhenium diselenide for applications in all-dielectric nanophotonics

We establish simple quantitative criterium for the search of new dielectric materials with high values of the refractive index in the visible range. It is demonstrated, that for light frequencies below the band gap the latter is determined by the dimensionless parameter $\eta$ calculated as the ratio of the sum of the widths of conduction and valence bands and the band gap. Small values of this parameter, which can be achieved in materials with almost flat bands, lead to dramatic increase of the refractive index. We illustrate this rule with a particular example of rhenium dichalcogenides, for which we perform ab-initio calculations of the band structure and optical susceptibility and predict the values of the refractive index > 5 in a wide frequency range around 1 eV together with compratively low losses. Our findings open new perspectives in the search for the new high-index/low loss materials for all-dielectric nanophotonics.

==> data/rese2.band_scalar.in.txt <==
 &control
    calculation='bands',
    verbosity='high',
    restart_mode='from_scratch',
    prefix='pbesol_ReSe2',
    pseudo_dir = '/home/stud1/QE/PSEUDO',
    outdir='WF',
 /
 &system    
    ibrav= 0, 
    A=   6.597,
    nat=  12, ntyp= 2,
    ecutwfc =60.00,
    ecutrho = 300.00,
    nbnd=260
 /
 &electrons
    conv_thr =  1.0d-10,
    mixing_mode='plain',
    mixing_beta = 0.3,
 /
CELL_PARAMETERS (alat= 12.46652330)
   1.000000000   0.000000000   0.000000000
  -0.491720843   0.890371839   0.000000000
  -0.261963124  -0.182043754   0.967564749
ATOMIC_SPECIES
Re  186.21  Re.pbe-spn-rrkjus_psl.1.0.0.UPF
Se  78.96   Se.pbe-dn-rrkjus_psl.1.0.0.UPF
ATOMIC_POSITIONS (crystal)
Re       0.064778998   0.316806591   0.491030576
Re       0.486115747   0.290575486   0.496631954
Se       0.249144275   0.383340094   0.205057398
Se       0.719151851   0.336544081   0.239159375
Se       0.223810023   0.107538153   0.722082190
Se       0.754741000   0.136802807   0.693815534
Re       0.935221002   0.683193409   0.508969424
Re       0.513884253   0.709424514   0.503368046
Se       0.750855725   0.616659906   0.794942602
Se       0.280848149   0.663455919   0.760840625
Se       0.776189977   0.892461847   0.277917810
Se       0.245259000   0.863197193   0.306184466
K_POINTS {crystal_b}
8
  0.00000   0.00000   0.00000 5
  0.00000   0.16040  -0.26510 5
  0.00000   0.34524  -0.57059 5
  0.00000   0.00000  -0.50000 5
  0.00000   0.00000   0.00000 5
  0.00000   0.16040  -0.11750 5
  0.00000   0.00000   0.50000 5
  0.00000   0.00000   0.00000 5


==> data/rese2.bands_scalar.in.txt <==
 &bands
    prefix='pbesol_ReSe2',
    outdir='WF',
    filband = 'rese2bands260.dat'
    lsym=.true.,
 /


==> data/rese2.getspec1.scalar_gamma.out.txt <==

     Program TDDFPT_PP v.6.0 (svn rev. 13079) starts on 25Feb2020 at 20:12:59 

     This program is part of the open-source Quantum ESPRESSO suite
     for quantum simulation of materials; please cite
         "P. Giannozzi et al., J. Phys.:Condens. Matter 21 395502 (2009);
          URL http://www.quantum-espresso.org", 
     in publications or presentations arising from this work. More details at
     http://www.quantum-espresso.org/quote

     Serial multi-threaded version, running on    4 processor cores

     Reading   1000 Lanczos steps for direction 1
        500 steps will be considered


     Polarization direction:1
     Lanczos coefficients:
     Average =    32.48309696
     Average oscillation amplitude =     0.05590611

     Data ready, starting to calculate observables...

     Broadening =      0.01000000 Ry

     Output file name: ReSe2_TDDFT_scalar.p

     chi_i_j: dipole polarizability tensor  in units of e^2*a_0^2/energy

     Insufficent info for S

     Functions are reported in \hbar.\omega  Energy unit is (Ry)

     TDDFPT_PP    :     0.62s CPU         0.62s WALL


   This run was terminated on:  20:13: 0  25Feb2020            

=------------------------------------------------------------------------------=
   JOB DONE.
=------------------------------------------------------------------------------=


==> data/rese2.linresp.scalar_gamma.in.txt <==
&lr_input
prefix='ReSe2_TDDFT_scalar',
/

&lr_control
itermax=10000,
ipol=2,
/

&control
calculation='nscf',
title='ReSe2_TDDFT_scalar',
prefix='ReSe2_TDDFT_scalar',
restart_mode='from_scratch',
pseudo_dir='/home/stud1/QE/PSEUDO',
/

&system
    ibrav= 0, 
    A=   6.597,
    nat=  12, ntyp= 2,
    lspinorb=.true., 
    noncolin=.true., 
    ecutwfc =60.00,
    ecutrho = 300.00,
    nbnd=260
/

&electrons
    conv_thr =  1.0d-10,
    mixing_mode='plain',
    mixing_beta = 0.3,
/

CELL_PARAMETERS (alat= 12.46652330)
   1.000000000   0.000000000   0.000000000
  -0.491720843   0.890371839   0.000000000
  -0.261963124  -0.182043754   0.967564749
ATOMIC_SPECIES
Re  186.21  Re.pbe-spn-rrkjus_psl.1.0.0.UPF
Se  78.96   Se.pbe-dn-rrkjus_psl.1.0.0.UPF
ATOMIC_POSITIONS (crystal)
Re       0.064778998   0.316806591   0.491030576
Re       0.486115747   0.290575486   0.496631954
Se       0.249144275   0.383340094   0.205057398
Se       0.719151851   0.336544081   0.239159375
Se       0.223810023   0.107538153   0.722082190
Se       0.754741000   0.136802807   0.693815534
Re       0.935221002   0.683193409   0.508969424
Re       0.513884253   0.709424514   0.503368046
Se       0.750855725   0.616659906   0.794942602
Se       0.280848149   0.663455919   0.760840625
Se       0.776189977   0.892461847   0.277917810
Se       0.245259000   0.863197193   0.306184466
K_POINTS gamma



==> data/rese2.linresp.scalar_gamma.out.txt <==

     Program turboTDDFT v.6.0 (svn rev. 13079) starts on 25Feb2020 at 19:37:41 

     This program is part of the open-source Quantum ESPRESSO suite
     for quantum simulation of materials; please cite
         "P. Giannozzi et al., J. Phys.:Condens. Matter 21 395502 (2009);
          URL http://www.quantum-espresso.org", 
     in publications or presentations arising from this work. More details at
     http://www.quantum-espresso.org/quote

     Serial multi-threaded version, running on    4 processor cores

     Reading data from directory:
     ./ReSe2_TDDFT_scalar.save

 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
     Error in routine pw_readfile (2):
     error opening xml data file
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

     stopping ...


==> data/rese2.linresp1.scalar_gamma.out.txt <==

     Program turboTDDFT v.6.0 (svn rev. 13079) starts on 25Feb2020 at 19:47:11 

     This program is part of the open-source Quantum ESPRESSO suite
     for quantum simulation of materials; please cite
         "P. Giannozzi et al., J. Phys.:Condens. Matter 21 395502 (2009);
          URL http://www.quantum-espresso.org", 
     in publications or presentations arising from this work. More details at
     http://www.quantum-espresso.org/quote

     Serial multi-threaded version, running on    4 processor cores

     Reading data from directory:
     WF/ReSe2_TDDFT_scalar.save

   Info: using nr1, nr2, nr3 values from input

   Info: using nr1, nr2, nr3 values from input

     IMPORTANT: XC functional enforced from input :
     Exchange-correlation      = PBE ( 1  4  3  4 0 0)
     Any further DFT definition will be discarded
     Please, verify this is what you really want


     G-vector sticks info
     --------------------
     sticks:   dense  smooth     PW     G-vecs:    dense   smooth      PW
     Sum        3305    2643    659               146387   104831   13123


     Warning: There are virtual states in the input file, trying to disregard in response calculation

     =-----------------------------------------------------------------=

     Please cite the TDDFPT project as:
       O. B. Malcioglu, R. Gebauer, D. Rocca, and S. Baroni,
       Comput. Phys. Commun. 182, 1744 (2011)
     and
       X. Ge, S. J. Binnie, D. Rocca, R. Gebauer, and S. Baroni,
       Comput. Phys. Commun. 185, 2080 (2014)
     in publications and presentations arising from this work.

     =-----------------------------------------------------------------=

     Ultrasoft (Vanderbilt) Pseudopotentials

     Normal read

     Gamma point algorithm

     LANCZOS LINEAR-RESPONSE SPECTRUM CALCULATION
      
     Number of Lanczos iterations =   1000

     Starting Lanczos loop        2

     Lanczos iteration:      1   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000001)=  0.000000
     beta (00000001)= 13.972730
     gamma(00000001)= 13.972730
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:      2   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000002)=  0.000000
     beta (00000002)= 30.323401
     gamma(00000002)= 30.323401
     z1=       1  0.460790349315254E+00  0.000000000000000E+00

     Lanczos iteration:      3   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000003)=  0.000000
     beta (00000003)= 35.857110
     gamma(00000003)= 35.857110
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:      4   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000004)=  0.000000
     beta (00000004)= 23.853509
     gamma(00000004)= 23.853509
     z1=       1 -0.692670003724881E+00  0.000000000000000E+00

     Lanczos iteration:      5   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000005)=  0.000000
     beta (00000005)= 38.896588
     gamma(00000005)= 38.896588
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:      6   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000006)=  0.000000
     beta (00000006)= 30.864661
     gamma(00000006)= 30.864661
     z1=       1  0.872923883020169E+00  0.000000000000000E+00

     Lanczos iteration:      7   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000007)=  0.000000
     beta (00000007)= 25.911728
     gamma(00000007)= 25.911728
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:      8   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000008)=  0.000000
     beta (00000008)= 30.706790
     gamma(00000008)= 30.706790
     z1=       1 -0.736611232468796E+00  0.000000000000000E+00

     Lanczos iteration:      9   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000009)=  0.000000
     beta (00000009)= 37.560486
     gamma(00000009)= 37.560486
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     10   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000010)=  0.000000
     beta (00000010)= 26.313187
     gamma(00000010)= 26.313187
     z1=       1  0.105146807670212E+01  0.000000000000000E+00

     Lanczos iteration:     11   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000011)=  0.000000
     beta (00000011)= 30.090105
     gamma(00000011)= 30.090105
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     12   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000012)=  0.000000
     beta (00000012)= 33.421318
     gamma(00000012)= 33.421318
     z1=       1 -0.946664789979054E+00  0.000000000000000E+00

     Lanczos iteration:     13   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000013)=  0.000000
     beta (00000013)= 33.342456
     gamma(00000013)= 33.342456
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     14   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000014)=  0.000000
     beta (00000014)= 27.941229
     gamma(00000014)= 27.941229
     z1=       1  0.112966144143967E+01  0.000000000000000E+00

     Lanczos iteration:     15   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000015)=  0.000000
     beta (00000015)= 32.399410
     gamma(00000015)= 32.399410
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     16   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000016)=  0.000000
     beta (00000016)= 33.865619
     gamma(00000016)= 33.865619
     z1=       1 -0.108075285895525E+01  0.000000000000000E+00

     Lanczos iteration:     17   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000017)=  0.000000
     beta (00000017)= 32.565392
     gamma(00000017)= 32.565392
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     18   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000018)=  0.000000
     beta (00000018)= 30.914446
     gamma(00000018)= 30.914446
     z1=       1  0.113846907604224E+01  0.000000000000000E+00

     Lanczos iteration:     19   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000019)=  0.000000
     beta (00000019)= 35.010314
     gamma(00000019)= 35.010314
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     20   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000020)=  0.000000
     beta (00000020)= 33.118939
     gamma(00000020)= 33.118939
     z1=       1 -0.120348539846915E+01  0.000000000000000E+00

     Lanczos iteration:     21   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000021)=  0.000000
     beta (00000021)= 32.380940
     gamma(00000021)= 32.380940
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     22   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000022)=  0.000000
     beta (00000022)= 32.059102
     gamma(00000022)= 32.059102
     z1=       1  0.121556705198819E+01  0.000000000000000E+00

     Lanczos iteration:     23   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000023)=  0.000000
     beta (00000023)= 33.745686
     gamma(00000023)= 33.745686
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     24   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000024)=  0.000000
     beta (00000024)= 30.792315
     gamma(00000024)= 30.792315
     z1=       1 -0.133215524679594E+01  0.000000000000000E+00

     Lanczos iteration:     25   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000025)=  0.000000
     beta (00000025)= 31.885820
     gamma(00000025)= 31.885820
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     26   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000026)=  0.000000
     beta (00000026)= 31.854232
     gamma(00000026)= 31.854232
     z1=       1  0.133347624557735E+01  0.000000000000000E+00

     Lanczos iteration:     27   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000027)=  0.000000
     beta (00000027)= 32.932032
     gamma(00000027)= 32.932032
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     28   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000028)=  0.000000
     beta (00000028)= 31.348624
     gamma(00000028)= 31.348624
     z1=       1 -0.140082963697262E+01  0.000000000000000E+00

     Lanczos iteration:     29   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000029)=  0.000000
     beta (00000029)= 32.870735
     gamma(00000029)= 32.870735
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     30   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000030)=  0.000000
     beta (00000030)= 32.696495
     gamma(00000030)= 32.696495
     z1=       1  0.140829468197094E+01  0.000000000000000E+00

     Lanczos iteration:     31   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000031)=  0.000000
     beta (00000031)= 33.587415
     gamma(00000031)= 33.587415
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     32   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000032)=  0.000000
     beta (00000032)= 32.141336
     gamma(00000032)= 32.141336
     z1=       1 -0.147165563308123E+01  0.000000000000000E+00

     Lanczos iteration:     33   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000033)=  0.000000
     beta (00000033)= 33.267015
     gamma(00000033)= 33.267015
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     34   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000034)=  0.000000
     beta (00000034)= 32.175493
     gamma(00000034)= 32.175493
     z1=       1  0.152158010390700E+01  0.000000000000000E+00

     Lanczos iteration:     35   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000035)=  0.000000
     beta (00000035)= 32.842661
     gamma(00000035)= 32.842661
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     36   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000036)=  0.000000
     beta (00000036)= 31.452584
     gamma(00000036)= 31.452584
     z1=       1 -0.158882780209565E+01  0.000000000000000E+00

     Lanczos iteration:     37   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000037)=  0.000000
     beta (00000037)= 32.479492
     gamma(00000037)= 32.479492
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     38   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000038)=  0.000000
     beta (00000038)= 32.087848
     gamma(00000038)= 32.087848
     z1=       1  0.160822003402139E+01  0.000000000000000E+00

     Lanczos iteration:     39   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000039)=  0.000000
     beta (00000039)= 32.938019
     gamma(00000039)= 32.938019
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     40   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000040)=  0.000000
     beta (00000040)= 31.730151
     gamma(00000040)= 31.730151
     z1=       1 -0.166943993551020E+01  0.000000000000000E+00

     Lanczos iteration:     41   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000041)=  0.000000
     beta (00000041)= 33.219384
     gamma(00000041)= 33.219384
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     42   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000042)=  0.000000
     beta (00000042)= 32.727862
     gamma(00000042)= 32.727862
     z1=       1  0.169451235223621E+01  0.000000000000000E+00

     Lanczos iteration:     43   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000043)=  0.000000
     beta (00000043)= 32.398360
     gamma(00000043)= 32.398360
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     44   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000044)=  0.000000
     beta (00000044)= 32.107826
     gamma(00000044)= 32.107826
     z1=       1 -0.170984551428276E+01  0.000000000000000E+00

     Lanczos iteration:     45   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000045)=  0.000000
     beta (00000045)= 33.525957
     gamma(00000045)= 33.525957
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     46   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000046)=  0.000000
     beta (00000046)= 32.546134
     gamma(00000046)= 32.546134
     z1=       1  0.176132152874098E+01  0.000000000000000E+00

     Lanczos iteration:     47   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000047)=  0.000000
     beta (00000047)= 31.861188
     gamma(00000047)= 31.861188
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     48   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000048)=  0.000000
     beta (00000048)= 31.976484
     gamma(00000048)= 31.976484
     z1=       1 -0.175497084537481E+01  0.000000000000000E+00

     Lanczos iteration:     49   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000049)=  0.000000
     beta (00000049)= 33.107865
     gamma(00000049)= 33.107865
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     50   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000050)=  0.000000
     beta (00000050)= 31.961922
     gamma(00000050)= 31.961922
     z1=       1  0.181789249759395E+01  0.000000000000000E+00

     Lanczos iteration:     51   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000051)=  0.000000
     beta (00000051)= 32.281316
     gamma(00000051)= 32.281316
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     52   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000052)=  0.000000
     beta (00000052)= 33.126919
     gamma(00000052)= 33.126919
     z1=       1 -0.177148868780571E+01  0.000000000000000E+00

     Lanczos iteration:     53   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000053)=  0.000000
     beta (00000053)= 32.679564
     gamma(00000053)= 32.679564
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     54   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000054)=  0.000000
     beta (00000054)= 32.338359
     gamma(00000054)= 32.338359
     z1=       1  0.179017983195134E+01  0.000000000000000E+00

     Lanczos iteration:     55   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000055)=  0.000000
     beta (00000055)= 32.875778
     gamma(00000055)= 32.875778
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     56   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000056)=  0.000000
     beta (00000056)= 33.220922
     gamma(00000056)= 33.220922
     z1=       1 -0.177158100843190E+01  0.000000000000000E+00

     Lanczos iteration:     57   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000057)=  0.000000
     beta (00000057)= 31.585204
     gamma(00000057)= 31.585204
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     58   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000058)=  0.000000
     beta (00000058)= 32.101784
     gamma(00000058)= 32.101784
     z1=       1  0.174307285211326E+01  0.000000000000000E+00

     Lanczos iteration:     59   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000059)=  0.000000
     beta (00000059)= 33.049653
     gamma(00000059)= 33.049653
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     60   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000060)=  0.000000
     beta (00000060)= 32.886723
     gamma(00000060)= 32.886723
     z1=       1 -0.175170853409867E+01  0.000000000000000E+00

     Lanczos iteration:     61   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000061)=  0.000000
     beta (00000061)= 31.522084
     gamma(00000061)= 31.522084
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     62   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000062)=  0.000000
     beta (00000062)= 32.826127
     gamma(00000062)= 32.826127
     z1=       1  0.168212057414525E+01  0.000000000000000E+00

     Lanczos iteration:     63   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000063)=  0.000000
     beta (00000063)= 32.834825
     gamma(00000063)= 32.834825
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     64   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000064)=  0.000000
     beta (00000064)= 32.775095
     gamma(00000064)= 32.775095
     z1=       1 -0.168518613112266E+01  0.000000000000000E+00

     Lanczos iteration:     65   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000065)=  0.000000
     beta (00000065)= 32.029715
     gamma(00000065)= 32.029715
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     66   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000066)=  0.000000
     beta (00000066)= 33.582177
     gamma(00000066)= 33.582177
     z1=       1  0.160728208624868E+01  0.000000000000000E+00

     Lanczos iteration:     67   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000067)=  0.000000
     beta (00000067)= 32.317154
     gamma(00000067)= 32.317154
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     68   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000068)=  0.000000
     beta (00000068)= 32.230193
     gamma(00000068)= 32.230193
     z1=       1 -0.161161873084288E+01  0.000000000000000E+00

     Lanczos iteration:     69   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000069)=  0.000000
     beta (00000069)= 32.094241
     gamma(00000069)= 32.094241
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     70   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000070)=  0.000000
     beta (00000070)= 33.183417
     gamma(00000070)= 33.183417
     z1=       1  0.155872074385018E+01  0.000000000000000E+00

     Lanczos iteration:     71   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000071)=  0.000000
     beta (00000071)= 31.468551
     gamma(00000071)= 31.468551
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     72   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000072)=  0.000000
     beta (00000072)= 32.817932
     gamma(00000072)= 32.817932
     z1=       1 -0.149463053872797E+01  0.000000000000000E+00

     Lanczos iteration:     73   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000073)=  0.000000
     beta (00000073)= 32.564003
     gamma(00000073)= 32.564003
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     74   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000074)=  0.000000
     beta (00000074)= 32.807990
     gamma(00000074)= 32.807990
     z1=       1  0.148351526593313E+01  0.000000000000000E+00

     Lanczos iteration:     75   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000075)=  0.000000
     beta (00000075)= 31.870694
     gamma(00000075)= 31.870694
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     76   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000076)=  0.000000
     beta (00000076)= 33.457316
     gamma(00000076)= 33.457316
     z1=       1 -0.141316359690948E+01  0.000000000000000E+00

     Lanczos iteration:     77   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000077)=  0.000000
     beta (00000077)= 32.399725
     gamma(00000077)= 32.399725
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     78   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000078)=  0.000000
     beta (00000078)= 32.369268
     gamma(00000078)= 32.369268
     z1=       1  0.141449329617423E+01  0.000000000000000E+00

     Lanczos iteration:     79   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000079)=  0.000000
     beta (00000079)= 31.867148
     gamma(00000079)= 31.867148
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     80   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000080)=  0.000000
     beta (00000080)= 33.198174
     gamma(00000080)= 33.198174
     z1=       1 -0.135778153212196E+01  0.000000000000000E+00

     Lanczos iteration:     81   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000081)=  0.000000
     beta (00000081)= 32.177755
     gamma(00000081)= 32.177755
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     82   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000082)=  0.000000
     beta (00000082)= 32.287006
     gamma(00000082)= 32.287006
     z1=       1  0.135318712713041E+01  0.000000000000000E+00

     Lanczos iteration:     83   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000083)=  0.000000
     beta (00000083)= 32.378281
     gamma(00000083)= 32.378281
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     84   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000084)=  0.000000
     beta (00000084)= 32.657496
     gamma(00000084)= 32.657496
     z1=       1 -0.134161762849843E+01  0.000000000000000E+00

     Lanczos iteration:     85   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000085)=  0.000000
     beta (00000085)= 32.255637
     gamma(00000085)= 32.255637
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     86   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000086)=  0.000000
     beta (00000086)= 32.820198
     gamma(00000086)= 32.820198
     z1=       1  0.131853961175789E+01  0.000000000000000E+00

     Lanczos iteration:     87   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000087)=  0.000000
     beta (00000087)= 32.645522
     gamma(00000087)= 32.645522
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     88   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000088)=  0.000000
     beta (00000088)= 32.693273
     gamma(00000088)= 32.693273
     z1=       1 -0.131661375768202E+01  0.000000000000000E+00

     Lanczos iteration:     89   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000089)=  0.000000
     beta (00000089)= 31.995320
     gamma(00000089)= 31.995320
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     90   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000090)=  0.000000
     beta (00000090)= 32.781551
     gamma(00000090)= 32.781551
     z1=       1  0.128503615373850E+01  0.000000000000000E+00

     Lanczos iteration:     91   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000091)=  0.000000
     beta (00000091)= 32.357582
     gamma(00000091)= 32.357582
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     92   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000092)=  0.000000
     beta (00000092)= 32.175624
     gamma(00000092)= 32.175624
     z1=       1 -0.129230321302718E+01  0.000000000000000E+00

     Lanczos iteration:     93   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000093)=  0.000000
     beta (00000093)= 32.403982
     gamma(00000093)= 32.403982
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     94   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000094)=  0.000000
     beta (00000094)= 32.697573
     gamma(00000094)= 32.697573
     z1=       1  0.128069966506101E+01  0.000000000000000E+00

     Lanczos iteration:     95   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000095)=  0.000000
     beta (00000095)= 32.520245
     gamma(00000095)= 32.520245
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     96   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000096)=  0.000000
     beta (00000096)= 32.673865
     gamma(00000096)= 32.673865
     z1=       1 -0.127467829137635E+01  0.000000000000000E+00

     Lanczos iteration:     97   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000097)=  0.000000
     beta (00000097)= 32.628333
     gamma(00000097)= 32.628333
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:     98   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000098)=  0.000000
     beta (00000098)= 32.444008
     gamma(00000098)= 32.444008
     z1=       1  0.128192012775705E+01  0.000000000000000E+00

     Lanczos iteration:     99   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000099)=  0.000000
     beta (00000099)= 32.257857
     gamma(00000099)= 32.257857
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    100   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000100)=  0.000000
     beta (00000100)= 32.578268
     gamma(00000100)= 32.578268
     z1=       1 -0.126931228731729E+01  0.000000000000000E+00

     Lanczos iteration:    101   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000101)=  0.000000
     beta (00000101)= 32.386703
     gamma(00000101)= 32.386703
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    102   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000102)=  0.000000
     beta (00000102)= 32.510522
     gamma(00000102)= 32.510522
     z1=       1  0.126447801460492E+01  0.000000000000000E+00

     Lanczos iteration:    103   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000103)=  0.000000
     beta (00000103)= 32.265127
     gamma(00000103)= 32.265127
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    104   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000104)=  0.000000
     beta (00000104)= 32.347956
     gamma(00000104)= 32.347956
     z1=       1 -0.126124026253544E+01  0.000000000000000E+00

     Lanczos iteration:    105   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000105)=  0.000000
     beta (00000105)= 32.463594
     gamma(00000105)= 32.463594
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    106   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000106)=  0.000000
     beta (00000106)= 32.230314
     gamma(00000106)= 32.230314
     z1=       1  0.127036902143436E+01  0.000000000000000E+00

     Lanczos iteration:    107   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000107)=  0.000000
     beta (00000107)= 32.706826
     gamma(00000107)= 32.706826
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    108   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000108)=  0.000000
     beta (00000108)= 32.469849
     gamma(00000108)= 32.469849
     z1=       1 -0.127964064209732E+01  0.000000000000000E+00

     Lanczos iteration:    109   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000109)=  0.000000
     beta (00000109)= 32.868352
     gamma(00000109)= 32.868352
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    110   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000110)=  0.000000
     beta (00000110)= 32.180925
     gamma(00000110)= 32.180925
     z1=       1  0.130697544246079E+01  0.000000000000000E+00

     Lanczos iteration:    111   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000111)=  0.000000
     beta (00000111)= 32.719368
     gamma(00000111)= 32.719368
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    112   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000112)=  0.000000
     beta (00000112)= 32.027590
     gamma(00000112)= 32.027590
     z1=       1 -0.133520537332732E+01  0.000000000000000E+00

     Lanczos iteration:    113   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000113)=  0.000000
     beta (00000113)= 32.491461
     gamma(00000113)= 32.491461
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    114   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000114)=  0.000000
     beta (00000114)= 32.212078
     gamma(00000114)= 32.212078
     z1=       1  0.134678591218016E+01  0.000000000000000E+00

     Lanczos iteration:    115   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000115)=  0.000000
     beta (00000115)= 32.125580
     gamma(00000115)= 32.125580
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    116   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000116)=  0.000000
     beta (00000116)= 32.504164
     gamma(00000116)= 32.504164
     z1=       1 -0.133109958427042E+01  0.000000000000000E+00

     Lanczos iteration:    117   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000117)=  0.000000
     beta (00000117)= 32.389136
     gamma(00000117)= 32.389136
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    118   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000118)=  0.000000
     beta (00000118)= 32.573995
     gamma(00000118)= 32.573995
     z1=       1  0.132354554504506E+01  0.000000000000000E+00

     Lanczos iteration:    119   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000119)=  0.000000
     beta (00000119)= 32.509942
     gamma(00000119)= 32.509942
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    120   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000120)=  0.000000
     beta (00000120)= 32.741976
     gamma(00000120)= 32.741976
     z1=       1 -0.131416591695930E+01  0.000000000000000E+00

     Lanczos iteration:    121   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000121)=  0.000000
     beta (00000121)= 32.170467
     gamma(00000121)= 32.170467
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    122   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000122)=  0.000000
     beta (00000122)= 32.516736
     gamma(00000122)= 32.516736
     z1=       1  0.130017146512781E+01  0.000000000000000E+00

     Lanczos iteration:    123   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000123)=  0.000000
     beta (00000123)= 32.559150
     gamma(00000123)= 32.559150
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    124   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000124)=  0.000000
     beta (00000124)= 32.451449
     gamma(00000124)= 32.451449
     z1=       1 -0.130448649102035E+01  0.000000000000000E+00

     Lanczos iteration:    125   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000125)=  0.000000
     beta (00000125)= 31.918118
     gamma(00000125)= 31.918118
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    126   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000126)=  0.000000
     beta (00000126)= 32.737496
     gamma(00000126)= 32.737496
     z1=       1  0.127183685821142E+01  0.000000000000000E+00

     Lanczos iteration:    127   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000127)=  0.000000
     beta (00000127)= 32.193777
     gamma(00000127)= 32.193777
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    128   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000128)=  0.000000
     beta (00000128)= 32.648863
     gamma(00000128)= 32.648863
     z1=       1 -0.125410896537981E+01  0.000000000000000E+00

     Lanczos iteration:    129   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000129)=  0.000000
     beta (00000129)= 32.107066
     gamma(00000129)= 32.107066
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    130   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000130)=  0.000000
     beta (00000130)= 32.732617
     gamma(00000130)= 32.732617
     z1=       1  0.123014177952340E+01  0.000000000000000E+00

     Lanczos iteration:    131   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000131)=  0.000000
     beta (00000131)= 32.405268
     gamma(00000131)= 32.405268
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    132   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000132)=  0.000000
     beta (00000132)= 32.906093
     gamma(00000132)= 32.906093
     z1=       1 -0.121141922939443E+01  0.000000000000000E+00

     Lanczos iteration:    133   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000133)=  0.000000
     beta (00000133)= 31.992399
     gamma(00000133)= 31.992399
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    134   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000134)=  0.000000
     beta (00000134)= 32.917597
     gamma(00000134)= 32.917597
     z1=       1  0.117737050189465E+01  0.000000000000000E+00

     Lanczos iteration:    135   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000135)=  0.000000
     beta (00000135)= 32.113899
     gamma(00000135)= 32.113899
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    136   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000136)=  0.000000
     beta (00000136)= 32.674835
     gamma(00000136)= 32.674835
     z1=       1 -0.115715832773681E+01  0.000000000000000E+00

     Lanczos iteration:    137   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000137)=  0.000000
     beta (00000137)= 32.283025
     gamma(00000137)= 32.283025
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    138   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000138)=  0.000000
     beta (00000138)= 32.920328
     gamma(00000138)= 32.920328
     z1=       1  0.113475693993376E+01  0.000000000000000E+00

     Lanczos iteration:    139   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000139)=  0.000000
     beta (00000139)= 32.338280
     gamma(00000139)= 32.338280
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    140   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000140)=  0.000000
     beta (00000140)= 32.497179
     gamma(00000140)= 32.497179
     z1=       1 -0.112920839034424E+01  0.000000000000000E+00

     Lanczos iteration:    141   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000141)=  0.000000
     beta (00000141)= 32.360187
     gamma(00000141)= 32.360187
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    142   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000142)=  0.000000
     beta (00000142)= 33.223509
     gamma(00000142)= 33.223509
     z1=       1  0.109986558273381E+01  0.000000000000000E+00

     Lanczos iteration:    143   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000143)=  0.000000
     beta (00000143)= 32.553289
     gamma(00000143)= 32.553289
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    144   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000144)=  0.000000
     beta (00000144)= 32.580290
     gamma(00000144)= 32.580290
     z1=       1 -0.109895405085905E+01  0.000000000000000E+00

     Lanczos iteration:    145   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000145)=  0.000000
     beta (00000145)= 32.184038
     gamma(00000145)= 32.184038
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    146   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000146)=  0.000000
     beta (00000146)= 32.824760
     gamma(00000146)= 32.824760
     z1=       1  0.107750307219869E+01  0.000000000000000E+00

     Lanczos iteration:    147   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000147)=  0.000000
     beta (00000147)= 31.985862
     gamma(00000147)= 31.985862
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    148   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000148)=  0.000000
     beta (00000148)= 32.704522
     gamma(00000148)= 32.704522
     z1=       1 -0.105382566245312E+01  0.000000000000000E+00

     Lanczos iteration:    149   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000149)=  0.000000
     beta (00000149)= 32.506376
     gamma(00000149)= 32.506376
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    150   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000150)=  0.000000
     beta (00000150)= 32.621898
     gamma(00000150)= 32.621898
     z1=       1  0.105009380976695E+01  0.000000000000000E+00

     Lanczos iteration:    151   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000151)=  0.000000
     beta (00000151)= 32.511688
     gamma(00000151)= 32.511688
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    152   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000152)=  0.000000
     beta (00000152)= 32.848921
     gamma(00000152)= 32.848921
     z1=       1 -0.103931335552813E+01  0.000000000000000E+00

     Lanczos iteration:    153   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000153)=  0.000000
     beta (00000153)= 32.438809
     gamma(00000153)= 32.438809
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    154   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000154)=  0.000000
     beta (00000154)= 32.737571
     gamma(00000154)= 32.737571
     z1=       1  0.102982859857935E+01  0.000000000000000E+00

     Lanczos iteration:    155   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000155)=  0.000000
     beta (00000155)= 32.245823
     gamma(00000155)= 32.245823
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    156   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000156)=  0.000000
     beta (00000156)= 32.453140
     gamma(00000156)= 32.453140
     z1=       1 -0.102324985560676E+01  0.000000000000000E+00

     Lanczos iteration:    157   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000157)=  0.000000
     beta (00000157)= 32.739529
     gamma(00000157)= 32.739529
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    158   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000158)=  0.000000
     beta (00000158)= 32.822319
     gamma(00000158)= 32.822319
     z1=       1  0.102066886056825E+01  0.000000000000000E+00

     Lanczos iteration:    159   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000159)=  0.000000
     beta (00000159)= 32.297809
     gamma(00000159)= 32.297809
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    160   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000160)=  0.000000
     beta (00000160)= 32.419710
     gamma(00000160)= 32.419710
     z1=       1 -0.101683105293110E+01  0.000000000000000E+00

     Lanczos iteration:    161   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000161)=  0.000000
     beta (00000161)= 32.804303
     gamma(00000161)= 32.804303
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    162   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000162)=  0.000000
     beta (00000162)= 32.623083
     gamma(00000162)= 32.623083
     z1=       1  0.102247952329066E+01  0.000000000000000E+00

     Lanczos iteration:    163   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000163)=  0.000000
     beta (00000163)= 32.295422
     gamma(00000163)= 32.295422
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    164   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000164)=  0.000000
     beta (00000164)= 32.177932
     gamma(00000164)= 32.177932
     z1=       1 -0.102621286117596E+01  0.000000000000000E+00

     Lanczos iteration:    165   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000165)=  0.000000
     beta (00000165)= 32.799374
     gamma(00000165)= 32.799374
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    166   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000166)=  0.000000
     beta (00000166)= 32.524395
     gamma(00000166)= 32.524395
     z1=       1  0.103488902617558E+01  0.000000000000000E+00

     Lanczos iteration:    167   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000167)=  0.000000
     beta (00000167)= 32.549538
     gamma(00000167)= 32.549538
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    168   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000168)=  0.000000
     beta (00000168)= 32.062626
     gamma(00000168)= 32.062626
     z1=       1 -0.105060513787998E+01  0.000000000000000E+00

     Lanczos iteration:    169   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000169)=  0.000000
     beta (00000169)= 32.638909
     gamma(00000169)= 32.638909
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    170   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000170)=  0.000000
     beta (00000170)= 32.516339
     gamma(00000170)= 32.516339
     z1=       1  0.105456537193369E+01  0.000000000000000E+00

     Lanczos iteration:    171   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000171)=  0.000000
     beta (00000171)= 32.608404
     gamma(00000171)= 32.608404
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    172   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000172)=  0.000000
     beta (00000172)= 32.328546
     gamma(00000172)= 32.328546
     z1=       1 -0.106369439569003E+01  0.000000000000000E+00

     Lanczos iteration:    173   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000173)=  0.000000
     beta (00000173)= 32.429950
     gamma(00000173)= 32.429950
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    174   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000174)=  0.000000
     beta (00000174)= 32.125424
     gamma(00000174)= 32.125424
     z1=       1  0.107377743388304E+01  0.000000000000000E+00

     Lanczos iteration:    175   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000175)=  0.000000
     beta (00000175)= 32.624352
     gamma(00000175)= 32.624352
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    176   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000176)=  0.000000
     beta (00000176)= 32.266558
     gamma(00000176)= 32.266558
     z1=       1 -0.108568421394598E+01  0.000000000000000E+00

     Lanczos iteration:    177   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000177)=  0.000000
     beta (00000177)= 32.640708
     gamma(00000177)= 32.640708
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    178   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000178)=  0.000000
     beta (00000178)= 32.248819
     gamma(00000178)= 32.248819
     z1=       1  0.109887750048459E+01  0.000000000000000E+00

     Lanczos iteration:    179   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000179)=  0.000000
     beta (00000179)= 32.747443
     gamma(00000179)= 32.747443
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    180   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000180)=  0.000000
     beta (00000180)= 32.518047
     gamma(00000180)= 32.518047
     z1=       1 -0.110662944935627E+01  0.000000000000000E+00

     Lanczos iteration:    181   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000181)=  0.000000
     beta (00000181)= 32.546314
     gamma(00000181)= 32.546314
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    182   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000182)=  0.000000
     beta (00000182)= 32.234306
     gamma(00000182)= 32.234306
     z1=       1  0.111734092996853E+01  0.000000000000000E+00

     Lanczos iteration:    183   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000183)=  0.000000
     beta (00000183)= 32.481590
     gamma(00000183)= 32.481590
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    184   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000184)=  0.000000
     beta (00000184)= 32.627274
     gamma(00000184)= 32.627274
     z1=       1 -0.111235190864950E+01  0.000000000000000E+00

     Lanczos iteration:    185   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000185)=  0.000000
     beta (00000185)= 32.681298
     gamma(00000185)= 32.681298
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    186   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000186)=  0.000000
     beta (00000186)= 32.232778
     gamma(00000186)= 32.232778
     z1=       1  0.112783029301810E+01  0.000000000000000E+00

     Lanczos iteration:    187   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000187)=  0.000000
     beta (00000187)= 32.350664
     gamma(00000187)= 32.350664
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    188   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000188)=  0.000000
     beta (00000188)= 32.567724
     gamma(00000188)= 32.567724
     z1=       1 -0.112031342563014E+01  0.000000000000000E+00

     Lanczos iteration:    189   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000189)=  0.000000
     beta (00000189)= 32.513520
     gamma(00000189)= 32.513520
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    190   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000190)=  0.000000
     beta (00000190)= 32.226577
     gamma(00000190)= 32.226577
     z1=       1  0.113028861736763E+01  0.000000000000000E+00

     Lanczos iteration:    191   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000191)=  0.000000
     beta (00000191)= 32.414174
     gamma(00000191)= 32.414174
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    192   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000192)=  0.000000
     beta (00000192)= 32.680978
     gamma(00000192)= 32.680978
     z1=       1 -0.112106106663679E+01  0.000000000000000E+00

     Lanczos iteration:    193   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000193)=  0.000000
     beta (00000193)= 32.303745
     gamma(00000193)= 32.303745
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    194   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000194)=  0.000000
     beta (00000194)= 32.522836
     gamma(00000194)= 32.522836
     z1=       1  0.111350898939675E+01  0.000000000000000E+00

     Lanczos iteration:    195   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000195)=  0.000000
     beta (00000195)= 32.388609
     gamma(00000195)= 32.388609
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    196   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000196)=  0.000000
     beta (00000196)= 32.642675
     gamma(00000196)= 32.642675
     z1=       1 -0.110484229380482E+01  0.000000000000000E+00

     Lanczos iteration:    197   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000197)=  0.000000
     beta (00000197)= 32.237337
     gamma(00000197)= 32.237337
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    198   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000198)=  0.000000
     beta (00000198)= 32.564301
     gamma(00000198)= 32.564301
     z1=       1  0.109374906151641E+01  0.000000000000000E+00

     Lanczos iteration:    199   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000199)=  0.000000
     beta (00000199)= 32.285577
     gamma(00000199)= 32.285577
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    200   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000200)=  0.000000
     beta (00000200)= 32.735026
     gamma(00000200)= 32.735026
     z1=       1 -0.107873199348418E+01  0.000000000000000E+00

     Lanczos iteration:    201   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000201)=  0.000000
     beta (00000201)= 32.286428
     gamma(00000201)= 32.286428
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    202   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000202)=  0.000000
     beta (00000202)= 32.591624
     gamma(00000202)= 32.591624
     z1=       1  0.106863048221062E+01  0.000000000000000E+00

     Lanczos iteration:    203   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000203)=  0.000000
     beta (00000203)= 31.998964
     gamma(00000203)= 31.998964
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    204   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000204)=  0.000000
     beta (00000204)= 32.755619
     gamma(00000204)= 32.755619
     z1=       1 -0.104394511775344E+01  0.000000000000000E+00

     Lanczos iteration:    205   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000205)=  0.000000
     beta (00000205)= 32.385756
     gamma(00000205)= 32.385756
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    206   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000206)=  0.000000
     beta (00000206)= 32.571237
     gamma(00000206)= 32.571237
     z1=       1  0.103800023157391E+01  0.000000000000000E+00

     Lanczos iteration:    207   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000207)=  0.000000
     beta (00000207)= 32.054465
     gamma(00000207)= 32.054465
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    208   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000208)=  0.000000
     beta (00000208)= 32.625118
     gamma(00000208)= 32.625118
     z1=       1 -0.101984432349225E+01  0.000000000000000E+00

     Lanczos iteration:    209   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000209)=  0.000000
     beta (00000209)= 32.313814
     gamma(00000209)= 32.313814
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    210   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000210)=  0.000000
     beta (00000210)= 32.649512
     gamma(00000210)= 32.649512
     z1=       1  0.100935840243332E+01  0.000000000000000E+00

     Lanczos iteration:    211   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000211)=  0.000000
     beta (00000211)= 32.508719
     gamma(00000211)= 32.508719
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    212   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000212)=  0.000000
     beta (00000212)= 32.771892
     gamma(00000212)= 32.771892
     z1=       1 -0.100125279745701E+01  0.000000000000000E+00

     Lanczos iteration:    213   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000213)=  0.000000
     beta (00000213)= 32.380921
     gamma(00000213)= 32.380921
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    214   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000214)=  0.000000
     beta (00000214)= 32.639969
     gamma(00000214)= 32.639969
     z1=       1  0.993306323706636E+00  0.000000000000000E+00

     Lanczos iteration:    215   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000215)=  0.000000
     beta (00000215)= 32.540873
     gamma(00000215)= 32.540873
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    216   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000216)=  0.000000
     beta (00000216)= 32.629262
     gamma(00000216)= 32.629262
     z1=       1 -0.990615577705996E+00  0.000000000000000E+00

     Lanczos iteration:    217   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000217)=  0.000000
     beta (00000217)= 32.247058
     gamma(00000217)= 32.247058
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    218   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000218)=  0.000000
     beta (00000218)= 32.822132
     gamma(00000218)= 32.822132
     z1=       1  0.973259079138536E+00  0.000000000000000E+00

     Lanczos iteration:    219   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000219)=  0.000000
     beta (00000219)= 32.617282
     gamma(00000219)= 32.617282
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    220   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000220)=  0.000000
     beta (00000220)= 32.535403
     gamma(00000220)= 32.535403
     z1=       1 -0.975708412954838E+00  0.000000000000000E+00

     Lanczos iteration:    221   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000221)=  0.000000
     beta (00000221)= 32.195269
     gamma(00000221)= 32.195269
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    222   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000222)=  0.000000
     beta (00000222)= 32.805437
     gamma(00000222)= 32.805437
     z1=       1  0.957560628036221E+00  0.000000000000000E+00

     Lanczos iteration:    223   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000223)=  0.000000
     beta (00000223)= 32.630245
     gamma(00000223)= 32.630245
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    224   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000224)=  0.000000
     beta (00000224)= 32.390498
     gamma(00000224)= 32.390498
     z1=       1 -0.964648278631920E+00  0.000000000000000E+00

     Lanczos iteration:    225   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000225)=  0.000000
     beta (00000225)= 32.093907
     gamma(00000225)= 32.093907
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    226   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000226)=  0.000000
     beta (00000226)= 32.714025
     gamma(00000226)= 32.714025
     z1=       1  0.946362677653946E+00  0.000000000000000E+00

     Lanczos iteration:    227   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000227)=  0.000000
     beta (00000227)= 32.536253
     gamma(00000227)= 32.536253
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    228   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000228)=  0.000000
     beta (00000228)= 32.627740
     gamma(00000228)= 32.627740
     z1=       1 -0.943709107500093E+00  0.000000000000000E+00

     Lanczos iteration:    229   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000229)=  0.000000
     beta (00000229)= 32.434622
     gamma(00000229)= 32.434622
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    230   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000230)=  0.000000
     beta (00000230)= 32.658392
     gamma(00000230)= 32.658392
     z1=       1  0.937242956059548E+00  0.000000000000000E+00

     Lanczos iteration:    231   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000231)=  0.000000
     beta (00000231)= 32.729425
     gamma(00000231)= 32.729425
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    232   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000232)=  0.000000
     beta (00000232)= 32.673058
     gamma(00000232)= 32.673058
     z1=       1 -0.938859878958517E+00  0.000000000000000E+00

     Lanczos iteration:    233   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000233)=  0.000000
     beta (00000233)= 32.479306
     gamma(00000233)= 32.479306
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    234   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000234)=  0.000000
     beta (00000234)= 32.701459
     gamma(00000234)= 32.701459
     z1=       1  0.932481846760697E+00  0.000000000000000E+00

     Lanczos iteration:    235   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000235)=  0.000000
     beta (00000235)= 32.726895
     gamma(00000235)= 32.726895
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    236   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000236)=  0.000000
     beta (00000236)= 32.148193
     gamma(00000236)= 32.148193
     z1=       1 -0.949267512158797E+00  0.000000000000000E+00

     Lanczos iteration:    237   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000237)=  0.000000
     beta (00000237)= 32.476743
     gamma(00000237)= 32.476743
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    238   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000238)=  0.000000
     beta (00000238)= 32.645982
     gamma(00000238)= 32.645982
     z1=       1  0.944346451136185E+00  0.000000000000000E+00

     Lanczos iteration:    239   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000239)=  0.000000
     beta (00000239)= 32.447272
     gamma(00000239)= 32.447272
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    240   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000240)=  0.000000
     beta (00000240)= 32.724105
     gamma(00000240)= 32.724105
     z1=       1 -0.936357647352730E+00  0.000000000000000E+00

     Lanczos iteration:    241   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000241)=  0.000000
     beta (00000241)= 32.528164
     gamma(00000241)= 32.528164
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    242   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000242)=  0.000000
     beta (00000242)= 32.299541
     gamma(00000242)= 32.299541
     z1=       1  0.942985393863292E+00  0.000000000000000E+00

     Lanczos iteration:    243   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000243)=  0.000000
     beta (00000243)= 32.204819
     gamma(00000243)= 32.204819
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    244   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000244)=  0.000000
     beta (00000244)= 32.539548
     gamma(00000244)= 32.539548
     z1=       1 -0.933285046469702E+00  0.000000000000000E+00

     Lanczos iteration:    245   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000245)=  0.000000
     beta (00000245)= 32.509236
     gamma(00000245)= 32.509236
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    246   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000246)=  0.000000
     beta (00000246)= 32.512697
     gamma(00000246)= 32.512697
     z1=       1  0.933185709203261E+00  0.000000000000000E+00

     Lanczos iteration:    247   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000247)=  0.000000
     beta (00000247)= 32.590302
     gamma(00000247)= 32.590302
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    248   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000248)=  0.000000
     beta (00000248)= 32.361670
     gamma(00000248)= 32.361670
     z1=       1 -0.939778555503469E+00  0.000000000000000E+00

     Lanczos iteration:    249   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000249)=  0.000000
     beta (00000249)= 32.449388
     gamma(00000249)= 32.449388
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    250   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000250)=  0.000000
     beta (00000250)= 32.579375
     gamma(00000250)= 32.579375
     z1=       1  0.936028973490976E+00  0.000000000000000E+00

     Lanczos iteration:    251   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000251)=  0.000000
     beta (00000251)= 32.570946
     gamma(00000251)= 32.570946
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    252   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000252)=  0.000000
     beta (00000252)= 32.637891
     gamma(00000252)= 32.637891
     z1=       1 -0.934109036527286E+00  0.000000000000000E+00

     Lanczos iteration:    253   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000253)=  0.000000
     beta (00000253)= 32.500453
     gamma(00000253)= 32.500453
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    254   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000254)=  0.000000
     beta (00000254)= 32.619519
     gamma(00000254)= 32.619519
     z1=       1  0.930699402333811E+00  0.000000000000000E+00

     Lanczos iteration:    255   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000255)=  0.000000
     beta (00000255)= 32.244923
     gamma(00000255)= 32.244923
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    256   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000256)=  0.000000
     beta (00000256)= 32.609385
     gamma(00000256)= 32.609385
     z1=       1 -0.920297343818937E+00  0.000000000000000E+00

     Lanczos iteration:    257   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000257)=  0.000000
     beta (00000257)= 32.289113
     gamma(00000257)= 32.289113
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    258   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000258)=  0.000000
     beta (00000258)= 32.509035
     gamma(00000258)= 32.509035
     z1=       1  0.914071578432137E+00  0.000000000000000E+00

     Lanczos iteration:    259   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000259)=  0.000000
     beta (00000259)= 32.148342
     gamma(00000259)= 32.148342
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    260   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000260)=  0.000000
     beta (00000260)= 32.656687
     gamma(00000260)= 32.656687
     z1=       1 -0.899842832622941E+00  0.000000000000000E+00

     Lanczos iteration:    261   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000261)=  0.000000
     beta (00000261)= 32.327357
     gamma(00000261)= 32.327357
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    262   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000262)=  0.000000
     beta (00000262)= 32.637175
     gamma(00000262)= 32.637175
     z1=       1  0.891300796388503E+00  0.000000000000000E+00

     Lanczos iteration:    263   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000263)=  0.000000
     beta (00000263)= 32.172110
     gamma(00000263)= 32.172110
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    264   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000264)=  0.000000
     beta (00000264)= 32.640951
     gamma(00000264)= 32.640951
     z1=       1 -0.878498502699669E+00  0.000000000000000E+00

     Lanczos iteration:    265   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000265)=  0.000000
     beta (00000265)= 32.109543
     gamma(00000265)= 32.109543
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    266   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000266)=  0.000000
     beta (00000266)= 32.658086
     gamma(00000266)= 32.658086
     z1=       1  0.863742782173198E+00  0.000000000000000E+00

     Lanczos iteration:    267   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000267)=  0.000000
     beta (00000267)= 32.227231
     gamma(00000267)= 32.227231
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    268   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000268)=  0.000000
     beta (00000268)= 32.731854
     gamma(00000268)= 32.731854
     z1=       1 -0.850426571057804E+00  0.000000000000000E+00

     Lanczos iteration:    269   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000269)=  0.000000
     beta (00000269)= 32.351570
     gamma(00000269)= 32.351570
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    270   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000270)=  0.000000
     beta (00000270)= 32.695504
     gamma(00000270)= 32.695504
     z1=       1  0.841480681482761E+00  0.000000000000000E+00

     Lanczos iteration:    271   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000271)=  0.000000
     beta (00000271)= 31.950414
     gamma(00000271)= 31.950414
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    272   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000272)=  0.000000
     beta (00000272)= 32.710133
     gamma(00000272)= 32.710133
     z1=       1 -0.821936602171801E+00  0.000000000000000E+00

     Lanczos iteration:    273   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000273)=  0.000000
     beta (00000273)= 32.373095
     gamma(00000273)= 32.373095
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    274   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000274)=  0.000000
     beta (00000274)= 32.775392
     gamma(00000274)= 32.775392
     z1=       1  0.811847857849360E+00  0.000000000000000E+00

     Lanczos iteration:    275   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000275)=  0.000000
     beta (00000275)= 32.240673
     gamma(00000275)= 32.240673
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    276   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000276)=  0.000000
     beta (00000276)= 32.688528
     gamma(00000276)= 32.688528
     z1=       1 -0.800724993528488E+00  0.000000000000000E+00

     Lanczos iteration:    277   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000277)=  0.000000
     beta (00000277)= 32.188661
     gamma(00000277)= 32.188661
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    278   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000278)=  0.000000
     beta (00000278)= 32.667175
     gamma(00000278)= 32.667175
     z1=       1  0.788995840244392E+00  0.000000000000000E+00

     Lanczos iteration:    279   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000279)=  0.000000
     beta (00000279)= 32.209218
     gamma(00000279)= 32.209218
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    280   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000280)=  0.000000
     beta (00000280)= 32.635063
     gamma(00000280)= 32.635063
     z1=       1 -0.778700485530524E+00  0.000000000000000E+00

     Lanczos iteration:    281   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000281)=  0.000000
     beta (00000281)= 32.300710
     gamma(00000281)= 32.300710
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    282   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000282)=  0.000000
     beta (00000282)= 32.784895
     gamma(00000282)= 32.784895
     z1=       1  0.767200214194498E+00  0.000000000000000E+00

     Lanczos iteration:    283   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000283)=  0.000000
     beta (00000283)= 32.417056
     gamma(00000283)= 32.417056
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    284   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000284)=  0.000000
     beta (00000284)= 32.643064
     gamma(00000284)= 32.643064
     z1=       1 -0.761888414470341E+00  0.000000000000000E+00

     Lanczos iteration:    285   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000285)=  0.000000
     beta (00000285)= 32.347616
     gamma(00000285)= 32.347616
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    286   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000286)=  0.000000
     beta (00000286)= 32.361778
     gamma(00000286)= 32.361778
     z1=       1  0.761554988333076E+00  0.000000000000000E+00

     Lanczos iteration:    287   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000287)=  0.000000
     beta (00000287)= 32.539620
     gamma(00000287)= 32.539620
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    288   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000288)=  0.000000
     beta (00000288)= 32.454199
     gamma(00000288)= 32.454199
     z1=       1 -0.763559435346100E+00  0.000000000000000E+00

     Lanczos iteration:    289   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000289)=  0.000000
     beta (00000289)= 32.181041
     gamma(00000289)= 32.181041
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    290   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000290)=  0.000000
     beta (00000290)= 32.385813
     gamma(00000290)= 32.385813
     z1=       1  0.758731538167030E+00  0.000000000000000E+00

     Lanczos iteration:    291   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000291)=  0.000000
     beta (00000291)= 32.575677
     gamma(00000291)= 32.575677
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    292   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000292)=  0.000000
     beta (00000292)= 32.388608
     gamma(00000292)= 32.388608
     z1=       1 -0.763113784755660E+00  0.000000000000000E+00

     Lanczos iteration:    293   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000293)=  0.000000
     beta (00000293)= 32.567216
     gamma(00000293)= 32.567216
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    294   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000294)=  0.000000
     beta (00000294)= 32.548338
     gamma(00000294)= 32.548338
     z1=       1  0.763556381225786E+00  0.000000000000000E+00

     Lanczos iteration:    295   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000295)=  0.000000
     beta (00000295)= 32.483122
     gamma(00000295)= 32.483122
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    296   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000296)=  0.000000
     beta (00000296)= 32.448628
     gamma(00000296)= 32.448628
     z1=       1 -0.764368048733829E+00  0.000000000000000E+00

     Lanczos iteration:    297   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000297)=  0.000000
     beta (00000297)= 32.714293
     gamma(00000297)= 32.714293
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    298   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000298)=  0.000000
     beta (00000298)= 32.572704
     gamma(00000298)= 32.572704
     z1=       1  0.767690632285447E+00  0.000000000000000E+00

     Lanczos iteration:    299   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000299)=  0.000000
     beta (00000299)= 32.616034
     gamma(00000299)= 32.616034
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    300   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000300)=  0.000000
     beta (00000300)= 32.177294
     gamma(00000300)= 32.177294
     z1=       1 -0.778158173569594E+00  0.000000000000000E+00

     Lanczos iteration:    301   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000301)=  0.000000
     beta (00000301)= 32.349117
     gamma(00000301)= 32.349117
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    302   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000302)=  0.000000
     beta (00000302)= 32.469412
     gamma(00000302)= 32.469412
     z1=       1  0.775275199469365E+00  0.000000000000000E+00

     Lanczos iteration:    303   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000303)=  0.000000
     beta (00000303)= 32.737215
     gamma(00000303)= 32.737215
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    304   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000304)=  0.000000
     beta (00000304)= 32.580798
     gamma(00000304)= 32.580798
     z1=       1 -0.778997216401662E+00  0.000000000000000E+00

     Lanczos iteration:    305   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000305)=  0.000000
     beta (00000305)= 32.461796
     gamma(00000305)= 32.461796
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    306   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000306)=  0.000000
     beta (00000306)= 32.520484
     gamma(00000306)= 32.520484
     z1=       1  0.777591381079176E+00  0.000000000000000E+00

     Lanczos iteration:    307   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000307)=  0.000000
     beta (00000307)= 32.510749
     gamma(00000307)= 32.510749
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    308   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000308)=  0.000000
     beta (00000308)= 32.517585
     gamma(00000308)= 32.517585
     z1=       1 -0.777427909441053E+00  0.000000000000000E+00

     Lanczos iteration:    309   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000309)=  0.000000
     beta (00000309)= 32.361434
     gamma(00000309)= 32.361434
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    310   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000310)=  0.000000
     beta (00000310)= 32.504405
     gamma(00000310)= 32.504405
     z1=       1  0.774008376023985E+00  0.000000000000000E+00

     Lanczos iteration:    311   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000311)=  0.000000
     beta (00000311)= 32.389971
     gamma(00000311)= 32.389971
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    312   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000312)=  0.000000
     beta (00000312)= 32.618719
     gamma(00000312)= 32.618719
     z1=       1 -0.768580419954755E+00  0.000000000000000E+00

     Lanczos iteration:    313   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000313)=  0.000000
     beta (00000313)= 32.356123
     gamma(00000313)= 32.356123
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    314   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000314)=  0.000000
     beta (00000314)= 32.594551
     gamma(00000314)= 32.594551
     z1=       1  0.762958273194051E+00  0.000000000000000E+00

     Lanczos iteration:    315   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000315)=  0.000000
     beta (00000315)= 32.446865
     gamma(00000315)= 32.446865
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    316   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000316)=  0.000000
     beta (00000316)= 32.911827
     gamma(00000316)= 32.911827
     z1=       1 -0.752179586691426E+00  0.000000000000000E+00

     Lanczos iteration:    317   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000317)=  0.000000
     beta (00000317)= 32.573921
     gamma(00000317)= 32.573921
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    318   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000318)=  0.000000
     beta (00000318)= 32.493559
     gamma(00000318)= 32.493559
     z1=       1  0.754039834875916E+00  0.000000000000000E+00

     Lanczos iteration:    319   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000319)=  0.000000
     beta (00000319)= 32.306036
     gamma(00000319)= 32.306036
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    320   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000320)=  0.000000
     beta (00000320)= 32.785937
     gamma(00000320)= 32.785937
     z1=       1 -0.743002649339534E+00  0.000000000000000E+00

     Lanczos iteration:    321   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000321)=  0.000000
     beta (00000321)= 32.420689
     gamma(00000321)= 32.420689
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    322   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000322)=  0.000000
     beta (00000322)= 32.764310
     gamma(00000322)= 32.764310
     z1=       1  0.735210273446303E+00  0.000000000000000E+00

     Lanczos iteration:    323   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000323)=  0.000000
     beta (00000323)= 32.261833
     gamma(00000323)= 32.261833
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    324   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000324)=  0.000000
     beta (00000324)= 32.660787
     gamma(00000324)= 32.660787
     z1=       1 -0.726229628217177E+00  0.000000000000000E+00

     Lanczos iteration:    325   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000325)=  0.000000
     beta (00000325)= 32.508830
     gamma(00000325)= 32.508830
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    326   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000326)=  0.000000
     beta (00000326)= 32.856717
     gamma(00000326)= 32.856717
     z1=       1  0.718540290672089E+00  0.000000000000000E+00

     Lanczos iteration:    327   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000327)=  0.000000
     beta (00000327)= 32.244376
     gamma(00000327)= 32.244376
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    328   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000328)=  0.000000
     beta (00000328)= 32.670611
     gamma(00000328)= 32.670611
     z1=       1 -0.709165900522214E+00  0.000000000000000E+00

     Lanczos iteration:    329   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000329)=  0.000000
     beta (00000329)= 32.425477
     gamma(00000329)= 32.425477
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    330   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000330)=  0.000000
     beta (00000330)= 32.708596
     gamma(00000330)= 32.708596
     z1=       1  0.703027513785885E+00  0.000000000000000E+00

     Lanczos iteration:    331   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000331)=  0.000000
     beta (00000331)= 32.503711
     gamma(00000331)= 32.503711
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    332   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000332)=  0.000000
     beta (00000332)= 32.678561
     gamma(00000332)= 32.678561
     z1=       1 -0.699265902903230E+00  0.000000000000000E+00

     Lanczos iteration:    333   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000333)=  0.000000
     beta (00000333)= 32.284663
     gamma(00000333)= 32.284663
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    334   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000334)=  0.000000
     beta (00000334)= 32.708836
     gamma(00000334)= 32.708836
     z1=       1  0.690197723630705E+00  0.000000000000000E+00

     Lanczos iteration:    335   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000335)=  0.000000
     beta (00000335)= 32.472136
     gamma(00000335)= 32.472136
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    336   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000336)=  0.000000
     beta (00000336)= 32.469374
     gamma(00000336)= 32.469374
     z1=       1 -0.690256433241357E+00  0.000000000000000E+00

     Lanczos iteration:    337   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000337)=  0.000000
     beta (00000337)= 32.346017
     gamma(00000337)= 32.346017
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    338   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000338)=  0.000000
     beta (00000338)= 32.576941
     gamma(00000338)= 32.576941
     z1=       1  0.685363502950492E+00  0.000000000000000E+00

     Lanczos iteration:    339   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000339)=  0.000000
     beta (00000339)= 32.394542
     gamma(00000339)= 32.394542
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    340   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000340)=  0.000000
     beta (00000340)= 32.658700
     gamma(00000340)= 32.658700
     z1=       1 -0.679819992373150E+00  0.000000000000000E+00

     Lanczos iteration:    341   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000341)=  0.000000
     beta (00000341)= 32.435130
     gamma(00000341)= 32.435130
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    342   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000342)=  0.000000
     beta (00000342)= 32.510403
     gamma(00000342)= 32.510403
     z1=       1  0.678245976759097E+00  0.000000000000000E+00

     Lanczos iteration:    343   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000343)=  0.000000
     beta (00000343)= 32.354386
     gamma(00000343)= 32.354386
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    344   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000344)=  0.000000
     beta (00000344)= 32.443701
     gamma(00000344)= 32.443701
     z1=       1 -0.676378813538896E+00  0.000000000000000E+00

     Lanczos iteration:    345   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000345)=  0.000000
     beta (00000345)= 32.297342
     gamma(00000345)= 32.297342
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    346   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000346)=  0.000000
     beta (00000346)= 32.616075
     gamma(00000346)= 32.616075
     z1=       1  0.669769065264242E+00  0.000000000000000E+00

     Lanczos iteration:    347   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000347)=  0.000000
     beta (00000347)= 32.509315
     gamma(00000347)= 32.509315
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    348   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000348)=  0.000000
     beta (00000348)= 32.499146
     gamma(00000348)= 32.499146
     z1=       1 -0.669978636643192E+00  0.000000000000000E+00

     Lanczos iteration:    349   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000349)=  0.000000
     beta (00000349)= 32.307898
     gamma(00000349)= 32.307898
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    350   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000350)=  0.000000
     beta (00000350)= 32.461915
     gamma(00000350)= 32.461915
     z1=       1  0.666799898532206E+00  0.000000000000000E+00

     Lanczos iteration:    351   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000351)=  0.000000
     beta (00000351)= 32.576019
     gamma(00000351)= 32.576019
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    352   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000352)=  0.000000
     beta (00000352)= 32.330012
     gamma(00000352)= 32.330012
     z1=       1 -0.671873748269255E+00  0.000000000000000E+00

     Lanczos iteration:    353   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000353)=  0.000000
     beta (00000353)= 32.337707
     gamma(00000353)= 32.337707
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    354   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000354)=  0.000000
     beta (00000354)= 32.404450
     gamma(00000354)= 32.404450
     z1=       1  0.670489906862207E+00  0.000000000000000E+00

     Lanczos iteration:    355   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000355)=  0.000000
     beta (00000355)= 32.409839
     gamma(00000355)= 32.409839
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    356   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000356)=  0.000000
     beta (00000356)= 32.277898
     gamma(00000356)= 32.277898
     z1=       1 -0.673230624052050E+00  0.000000000000000E+00

     Lanczos iteration:    357   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000357)=  0.000000
     beta (00000357)= 32.383128
     gamma(00000357)= 32.383128
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    358   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000358)=  0.000000
     beta (00000358)= 32.647470
     gamma(00000358)= 32.647470
     z1=       1  0.667779559906980E+00  0.000000000000000E+00

     Lanczos iteration:    359   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000359)=  0.000000
     beta (00000359)= 32.549935
     gamma(00000359)= 32.549935
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    360   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000360)=  0.000000
     beta (00000360)= 32.635194
     gamma(00000360)= 32.635194
     z1=       1 -0.666034993626025E+00  0.000000000000000E+00

     Lanczos iteration:    361   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000361)=  0.000000
     beta (00000361)= 32.608914
     gamma(00000361)= 32.608914
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    362   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000362)=  0.000000
     beta (00000362)= 32.640430
     gamma(00000362)= 32.640430
     z1=       1  0.665391894918273E+00  0.000000000000000E+00

     Lanczos iteration:    363   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000363)=  0.000000
     beta (00000363)= 32.474555
     gamma(00000363)= 32.474555
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    364   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000364)=  0.000000
     beta (00000364)= 32.319247
     gamma(00000364)= 32.319247
     z1=       1 -0.668589378203062E+00  0.000000000000000E+00

     Lanczos iteration:    365   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000365)=  0.000000
     beta (00000365)= 32.410909
     gamma(00000365)= 32.410909
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    366   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000366)=  0.000000
     beta (00000366)= 32.362000
     gamma(00000366)= 32.362000
     z1=       1  0.669599832179138E+00  0.000000000000000E+00

     Lanczos iteration:    367   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000367)=  0.000000
     beta (00000367)= 32.424248
     gamma(00000367)= 32.424248
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    368   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000368)=  0.000000
     beta (00000368)= 32.428541
     gamma(00000368)= 32.428541
     z1=       1 -0.669511193429916E+00  0.000000000000000E+00

     Lanczos iteration:    369   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000369)=  0.000000
     beta (00000369)= 32.434717
     gamma(00000369)= 32.434717
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    370   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000370)=  0.000000
     beta (00000370)= 32.312591
     gamma(00000370)= 32.312591
     z1=       1  0.672041616321448E+00  0.000000000000000E+00

     Lanczos iteration:    371   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000371)=  0.000000
     beta (00000371)= 32.135579
     gamma(00000371)= 32.135579
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    372   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000372)=  0.000000
     beta (00000372)= 32.614834
     gamma(00000372)= 32.614834
     z1=       1 -0.662166379723024E+00  0.000000000000000E+00

     Lanczos iteration:    373   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000373)=  0.000000
     beta (00000373)= 32.635759
     gamma(00000373)= 32.635759
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    374   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000374)=  0.000000
     beta (00000374)= 32.462351
     gamma(00000374)= 32.462351
     z1=       1  0.665703540464767E+00  0.000000000000000E+00

     Lanczos iteration:    375   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000375)=  0.000000
     beta (00000375)= 32.112083
     gamma(00000375)= 32.112083
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    376   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000376)=  0.000000
     beta (00000376)= 32.382389
     gamma(00000376)= 32.382389
     z1=       1 -0.660146696429633E+00  0.000000000000000E+00

     Lanczos iteration:    377   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000377)=  0.000000
     beta (00000377)= 32.701049
     gamma(00000377)= 32.701049
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    378   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000378)=  0.000000
     beta (00000378)= 32.387141
     gamma(00000378)= 32.387141
     z1=       1  0.666545068360653E+00  0.000000000000000E+00

     Lanczos iteration:    379   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000379)=  0.000000
     beta (00000379)= 32.199222
     gamma(00000379)= 32.199222
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    380   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000380)=  0.000000
     beta (00000380)= 32.293745
     gamma(00000380)= 32.293745
     z1=       1 -0.664594114902453E+00  0.000000000000000E+00

     Lanczos iteration:    381   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000381)=  0.000000
     beta (00000381)= 32.417532
     gamma(00000381)= 32.417532
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    382   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000382)=  0.000000
     beta (00000382)= 32.661057
     gamma(00000382)= 32.661057
     z1=       1  0.659638822211494E+00  0.000000000000000E+00

     Lanczos iteration:    383   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000383)=  0.000000
     beta (00000383)= 32.517347
     gamma(00000383)= 32.517347
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    384   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000384)=  0.000000
     beta (00000384)= 32.401848
     gamma(00000384)= 32.401848
     z1=       1 -0.661990140440105E+00  0.000000000000000E+00

     Lanczos iteration:    385   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000385)=  0.000000
     beta (00000385)= 32.374704
     gamma(00000385)= 32.374704
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    386   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000386)=  0.000000
     beta (00000386)= 32.635981
     gamma(00000386)= 32.635981
     z1=       1  0.656690373766796E+00  0.000000000000000E+00

     Lanczos iteration:    387   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000387)=  0.000000
     beta (00000387)= 32.127474
     gamma(00000387)= 32.127474
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    388   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000388)=  0.000000
     beta (00000388)= 32.485082
     gamma(00000388)= 32.485082
     z1=       1 -0.649461269135140E+00  0.000000000000000E+00

     Lanczos iteration:    389   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000389)=  0.000000
     beta (00000389)= 32.455748
     gamma(00000389)= 32.455748
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    390   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000390)=  0.000000
     beta (00000390)= 32.353130
     gamma(00000390)= 32.353130
     z1=       1  0.651521233250352E+00  0.000000000000000E+00

     Lanczos iteration:    391   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000391)=  0.000000
     beta (00000391)= 32.323889
     gamma(00000391)= 32.323889
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    392   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000392)=  0.000000
     beta (00000392)= 32.623792
     gamma(00000392)= 32.623792
     z1=       1 -0.645531944211811E+00  0.000000000000000E+00

     Lanczos iteration:    393   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000393)=  0.000000
     beta (00000393)= 32.429331
     gamma(00000393)= 32.429331
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    394   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000394)=  0.000000
     beta (00000394)= 32.590547
     gamma(00000394)= 32.590547
     z1=       1  0.642338687851697E+00  0.000000000000000E+00

     Lanczos iteration:    395   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000395)=  0.000000
     beta (00000395)= 32.639026
     gamma(00000395)= 32.639026
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    396   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000396)=  0.000000
     beta (00000396)= 32.750112
     gamma(00000396)= 32.750112
     z1=       1 -0.640159926992925E+00  0.000000000000000E+00

     Lanczos iteration:    397   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000397)=  0.000000
     beta (00000397)= 32.386515
     gamma(00000397)= 32.386515
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    398   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000398)=  0.000000
     beta (00000398)= 32.464387
     gamma(00000398)= 32.464387
     z1=       1  0.638624378575122E+00  0.000000000000000E+00

     Lanczos iteration:    399   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000399)=  0.000000
     beta (00000399)= 32.590424
     gamma(00000399)= 32.590424
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    400   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000400)=  0.000000
     beta (00000400)= 32.822182
     gamma(00000400)= 32.822182
     z1=       1 -0.634115048079165E+00  0.000000000000000E+00

     Lanczos iteration:    401   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000401)=  0.000000
     beta (00000401)= 32.646936
     gamma(00000401)= 32.646936
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    402   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000402)=  0.000000
     beta (00000402)= 32.598230
     gamma(00000402)= 32.598230
     z1=       1  0.635062493727529E+00  0.000000000000000E+00

     Lanczos iteration:    403   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000403)=  0.000000
     beta (00000403)= 32.401887
     gamma(00000403)= 32.401887
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    404   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000404)=  0.000000
     beta (00000404)= 32.621702
     gamma(00000404)= 32.621702
     z1=       1 -0.630783237222943E+00  0.000000000000000E+00

     Lanczos iteration:    405   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000405)=  0.000000
     beta (00000405)= 32.584977
     gamma(00000405)= 32.584977
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    406   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000406)=  0.000000
     beta (00000406)= 32.481356
     gamma(00000406)= 32.481356
     z1=       1  0.632795545823612E+00  0.000000000000000E+00

     Lanczos iteration:    407   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000407)=  0.000000
     beta (00000407)= 32.557853
     gamma(00000407)= 32.557853
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    408   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000408)=  0.000000
     beta (00000408)= 32.675726
     gamma(00000408)= 32.675726
     z1=       1 -0.630512839071557E+00  0.000000000000000E+00

     Lanczos iteration:    409   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000409)=  0.000000
     beta (00000409)= 32.351343
     gamma(00000409)= 32.351343
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    410   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000410)=  0.000000
     beta (00000410)= 32.431205
     gamma(00000410)= 32.431205
     z1=       1  0.628960213585359E+00  0.000000000000000E+00

     Lanczos iteration:    411   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000411)=  0.000000
     beta (00000411)= 32.469260
     gamma(00000411)= 32.469260
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    412   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000412)=  0.000000
     beta (00000412)= 32.551374
     gamma(00000412)= 32.551374
     z1=       1 -0.627373610993035E+00  0.000000000000000E+00

     Lanczos iteration:    413   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000413)=  0.000000
     beta (00000413)= 32.464110
     gamma(00000413)= 32.464110
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    414   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000414)=  0.000000
     beta (00000414)= 32.658173
     gamma(00000414)= 32.658173
     z1=       1  0.623645598733617E+00  0.000000000000000E+00

     Lanczos iteration:    415   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000415)=  0.000000
     beta (00000415)= 32.570863
     gamma(00000415)= 32.570863
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    416   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000416)=  0.000000
     beta (00000416)= 32.503796
     gamma(00000416)= 32.503796
     z1=       1 -0.624932396749509E+00  0.000000000000000E+00

     Lanczos iteration:    417   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000417)=  0.000000
     beta (00000417)= 32.408340
     gamma(00000417)= 32.408340
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    418   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000418)=  0.000000
     beta (00000418)= 32.574545
     gamma(00000418)= 32.574545
     z1=       1  0.621743804348364E+00  0.000000000000000E+00

     Lanczos iteration:    419   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000419)=  0.000000
     beta (00000419)= 32.543124
     gamma(00000419)= 32.543124
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    420   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000420)=  0.000000
     beta (00000420)= 32.351415
     gamma(00000420)= 32.351415
     z1=       1 -0.625428153433976E+00  0.000000000000000E+00

     Lanczos iteration:    421   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000421)=  0.000000
     beta (00000421)= 32.329498
     gamma(00000421)= 32.329498
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    422   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000422)=  0.000000
     beta (00000422)= 32.535198
     gamma(00000422)= 32.535198
     z1=       1  0.621473952066635E+00  0.000000000000000E+00

     Lanczos iteration:    423   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000423)=  0.000000
     beta (00000423)= 32.628457
     gamma(00000423)= 32.628457
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    424   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000424)=  0.000000
     beta (00000424)= 32.656246
     gamma(00000424)= 32.656246
     z1=       1 -0.620945102270929E+00  0.000000000000000E+00

     Lanczos iteration:    425   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000425)=  0.000000
     beta (00000425)= 32.518629
     gamma(00000425)= 32.518629
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    426   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000426)=  0.000000
     beta (00000426)= 32.535337
     gamma(00000426)= 32.535337
     z1=       1  0.620626219576129E+00  0.000000000000000E+00

     Lanczos iteration:    427   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000427)=  0.000000
     beta (00000427)= 32.487381
     gamma(00000427)= 32.487381
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    428   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000428)=  0.000000
     beta (00000428)= 32.569192
     gamma(00000428)= 32.569192
     z1=       1 -0.619067260090120E+00  0.000000000000000E+00

     Lanczos iteration:    429   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000429)=  0.000000
     beta (00000429)= 32.436239
     gamma(00000429)= 32.436239
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    430   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000430)=  0.000000
     beta (00000430)= 32.561323
     gamma(00000430)= 32.561323
     z1=       1  0.616689112418335E+00  0.000000000000000E+00

     Lanczos iteration:    431   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000431)=  0.000000
     beta (00000431)= 32.472669
     gamma(00000431)= 32.472669
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    432   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000432)=  0.000000
     beta (00000432)= 32.487098
     gamma(00000432)= 32.487098
     z1=       1 -0.616415228175711E+00  0.000000000000000E+00

     Lanczos iteration:    433   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000433)=  0.000000
     beta (00000433)= 32.511488
     gamma(00000433)= 32.511488
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    434   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000434)=  0.000000
     beta (00000434)= 32.725435
     gamma(00000434)= 32.725435
     z1=       1  0.612385322637543E+00  0.000000000000000E+00

     Lanczos iteration:    435   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000435)=  0.000000
     beta (00000435)= 32.411354
     gamma(00000435)= 32.411354
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    436   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000436)=  0.000000
     beta (00000436)= 32.489453
     gamma(00000436)= 32.489453
     z1=       1 -0.610913253629149E+00  0.000000000000000E+00

     Lanczos iteration:    437   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000437)=  0.000000
     beta (00000437)= 32.487729
     gamma(00000437)= 32.487729
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    438   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000438)=  0.000000
     beta (00000438)= 32.512563
     gamma(00000438)= 32.512563
     z1=       1  0.610446624996061E+00  0.000000000000000E+00

     Lanczos iteration:    439   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000439)=  0.000000
     beta (00000439)= 32.354920
     gamma(00000439)= 32.354920
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    440   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000440)=  0.000000
     beta (00000440)= 32.465736
     gamma(00000440)= 32.465736
     z1=       1 -0.608362979639499E+00  0.000000000000000E+00

     Lanczos iteration:    441   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000441)=  0.000000
     beta (00000441)= 32.213038
     gamma(00000441)= 32.213038
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    442   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000442)=  0.000000
     beta (00000442)= 32.488733
     gamma(00000442)= 32.488733
     z1=       1  0.603200510793991E+00  0.000000000000000E+00

     Lanczos iteration:    443   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000443)=  0.000000
     beta (00000443)= 32.510315
     gamma(00000443)= 32.510315
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    444   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000444)=  0.000000
     beta (00000444)= 32.482505
     gamma(00000444)= 32.482505
     z1=       1 -0.603716949080535E+00  0.000000000000000E+00

     Lanczos iteration:    445   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000445)=  0.000000
     beta (00000445)= 32.412401
     gamma(00000445)= 32.412401
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    446   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000446)=  0.000000
     beta (00000446)= 32.412362
     gamma(00000446)= 32.412362
     z1=       1  0.603717672595918E+00  0.000000000000000E+00

     Lanczos iteration:    447   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000447)=  0.000000
     beta (00000447)= 32.279558
     gamma(00000447)= 32.279558
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    448   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000448)=  0.000000
     beta (00000448)= 32.437082
     gamma(00000448)= 32.437082
     z1=       1 -0.600785839519381E+00  0.000000000000000E+00

     Lanczos iteration:    449   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000449)=  0.000000
     beta (00000449)= 32.405962
     gamma(00000449)= 32.405962
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    450   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000450)=  0.000000
     beta (00000450)= 32.346504
     gamma(00000450)= 32.346504
     z1=       1  0.601890191998483E+00  0.000000000000000E+00

     Lanczos iteration:    451   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000451)=  0.000000
     beta (00000451)= 32.339715
     gamma(00000451)= 32.339715
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    452   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000452)=  0.000000
     beta (00000452)= 32.547520
     gamma(00000452)= 32.547520
     z1=       1 -0.598047320508966E+00  0.000000000000000E+00

     Lanczos iteration:    453   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000453)=  0.000000
     beta (00000453)= 32.476506
     gamma(00000453)= 32.476506
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    454   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000454)=  0.000000
     beta (00000454)= 32.570662
     gamma(00000454)= 32.570662
     z1=       1  0.596318479881580E+00  0.000000000000000E+00

     Lanczos iteration:    455   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000455)=  0.000000
     beta (00000455)= 32.300645
     gamma(00000455)= 32.300645
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    456   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000456)=  0.000000
     beta (00000456)= 32.705574
     gamma(00000456)= 32.705574
     z1=       1 -0.588935441794805E+00  0.000000000000000E+00

     Lanczos iteration:    457   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000457)=  0.000000
     beta (00000457)= 32.460852
     gamma(00000457)= 32.460852
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    458   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000458)=  0.000000
     beta (00000458)= 32.556520
     gamma(00000458)= 32.556520
     z1=       1  0.587204854161852E+00  0.000000000000000E+00

     Lanczos iteration:    459   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000459)=  0.000000
     beta (00000459)= 32.357448
     gamma(00000459)= 32.357448
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    460   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000460)=  0.000000
     beta (00000460)= 32.600190
     gamma(00000460)= 32.600190
     z1=       1 -0.582832515034216E+00  0.000000000000000E+00

     Lanczos iteration:    461   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000461)=  0.000000
     beta (00000461)= 32.358306
     gamma(00000461)= 32.358306
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    462   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000462)=  0.000000
     beta (00000462)= 32.497569
     gamma(00000462)= 32.497569
     z1=       1  0.580334881359121E+00  0.000000000000000E+00

     Lanczos iteration:    463   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000463)=  0.000000
     beta (00000463)= 32.504475
     gamma(00000463)= 32.504475
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    464   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000464)=  0.000000
     beta (00000464)= 32.641043
     gamma(00000464)= 32.641043
     z1=       1 -0.577906793042199E+00  0.000000000000000E+00

     Lanczos iteration:    465   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000465)=  0.000000
     beta (00000465)= 32.324089
     gamma(00000465)= 32.324089
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    466   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000466)=  0.000000
     beta (00000466)= 32.516413
     gamma(00000466)= 32.516413
     z1=       1  0.574488667607657E+00  0.000000000000000E+00

     Lanczos iteration:    467   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000467)=  0.000000
     beta (00000467)= 32.568796
     gamma(00000467)= 32.568796
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    468   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000468)=  0.000000
     beta (00000468)= 32.494316
     gamma(00000468)= 32.494316
     z1=       1 -0.575805448882145E+00  0.000000000000000E+00

     Lanczos iteration:    469   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000469)=  0.000000
     beta (00000469)= 32.506551
     gamma(00000469)= 32.506551
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    470   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000470)=  0.000000
     beta (00000470)= 32.497999
     gamma(00000470)= 32.497999
     z1=       1  0.575956975133558E+00  0.000000000000000E+00

     Lanczos iteration:    471   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000471)=  0.000000
     beta (00000471)= 32.297215
     gamma(00000471)= 32.297215
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    472   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000472)=  0.000000
     beta (00000472)= 32.347005
     gamma(00000472)= 32.347005
     z1=       1 -0.575070434575796E+00  0.000000000000000E+00

     Lanczos iteration:    473   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000473)=  0.000000
     beta (00000473)= 32.284652
     gamma(00000473)= 32.284652
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    474   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000474)=  0.000000
     beta (00000474)= 32.356762
     gamma(00000474)= 32.356762
     z1=       1  0.573788844224502E+00  0.000000000000000E+00

     Lanczos iteration:    475   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000475)=  0.000000
     beta (00000475)= 32.414150
     gamma(00000475)= 32.414150
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    476   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000476)=  0.000000
     beta (00000476)= 32.435271
     gamma(00000476)= 32.435271
     z1=       1 -0.573415197527437E+00  0.000000000000000E+00

     Lanczos iteration:    477   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000477)=  0.000000
     beta (00000477)= 32.402396
     gamma(00000477)= 32.402396
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    478   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000478)=  0.000000
     beta (00000478)= 32.512999
     gamma(00000478)= 32.512999
     z1=       1  0.571464549265560E+00  0.000000000000000E+00

     Lanczos iteration:    479   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000479)=  0.000000
     beta (00000479)= 32.607193
     gamma(00000479)= 32.607193
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    480   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000480)=  0.000000
     beta (00000480)= 32.342078
     gamma(00000480)= 32.342078
     z1=       1 -0.576148972563699E+00  0.000000000000000E+00

     Lanczos iteration:    481   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000481)=  0.000000
     beta (00000481)= 32.297026
     gamma(00000481)= 32.297026
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    482   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000482)=  0.000000
     beta (00000482)= 32.422287
     gamma(00000482)= 32.422287
     z1=       1  0.573923064419960E+00  0.000000000000000E+00

     Lanczos iteration:    483   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000483)=  0.000000
     beta (00000483)= 32.469750
     gamma(00000483)= 32.469750
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    484   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000484)=  0.000000
     beta (00000484)= 32.335763
     gamma(00000484)= 32.335763
     z1=       1 -0.576301183324367E+00  0.000000000000000E+00

     Lanczos iteration:    485   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000485)=  0.000000
     beta (00000485)= 32.334724
     gamma(00000485)= 32.334724
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    486   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000486)=  0.000000
     beta (00000486)= 32.413555
     gamma(00000486)= 32.413555
     z1=       1  0.574899597207686E+00  0.000000000000000E+00

     Lanczos iteration:    487   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000487)=  0.000000
     beta (00000487)= 32.588079
     gamma(00000487)= 32.588079
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    488   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000488)=  0.000000
     beta (00000488)= 32.419589
     gamma(00000488)= 32.419589
     z1=       1 -0.577887463037683E+00  0.000000000000000E+00

     Lanczos iteration:    489   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000489)=  0.000000
     beta (00000489)= 32.404093
     gamma(00000489)= 32.404093
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    490   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000490)=  0.000000
     beta (00000490)= 32.529789
     gamma(00000490)= 32.529789
     z1=       1  0.575654495772263E+00  0.000000000000000E+00

     Lanczos iteration:    491   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000491)=  0.000000
     beta (00000491)= 32.506794
     gamma(00000491)= 32.506794
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    492   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000492)=  0.000000
     beta (00000492)= 32.550124
     gamma(00000492)= 32.550124
     z1=       1 -0.574888197350862E+00  0.000000000000000E+00

     Lanczos iteration:    493   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000493)=  0.000000
     beta (00000493)= 32.479829
     gamma(00000493)= 32.479829
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    494   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000494)=  0.000000
     beta (00000494)= 32.314783
     gamma(00000494)= 32.314783
     z1=       1  0.577824405608776E+00  0.000000000000000E+00

     Lanczos iteration:    495   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000495)=  0.000000
     beta (00000495)= 32.369977
     gamma(00000495)= 32.369977
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    496   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000496)=  0.000000
     beta (00000496)= 32.474078
     gamma(00000496)= 32.474078
     z1=       1 -0.575972105637456E+00  0.000000000000000E+00

     Lanczos iteration:    497   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000497)=  0.000000
     beta (00000497)= 32.454970
     gamma(00000497)= 32.454970
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    498   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000498)=  0.000000
     beta (00000498)= 32.603680
     gamma(00000498)= 32.603680
     z1=       1  0.573345020925103E+00  0.000000000000000E+00

     Lanczos iteration:    499   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000499)=  0.000000
     beta (00000499)= 32.633521
     gamma(00000499)= 32.633521
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    500   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000500)=  0.000000
     beta (00000500)= 32.600230
     gamma(00000500)= 32.600230
     z1=       1 -0.573930511099062E+00  0.000000000000000E+00

     Lanczos iteration:    501   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000501)=  0.000000
     beta (00000501)= 32.567737
     gamma(00000501)= 32.567737
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    502   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000502)=  0.000000
     beta (00000502)= 32.677712
     gamma(00000502)= 32.677712
     z1=       1  0.571998982555312E+00  0.000000000000000E+00

     Lanczos iteration:    503   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000503)=  0.000000
     beta (00000503)= 32.479732
     gamma(00000503)= 32.479732
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    504   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000504)=  0.000000
     beta (00000504)= 32.464549
     gamma(00000504)= 32.464549
     z1=       1 -0.572266483771133E+00  0.000000000000000E+00

     Lanczos iteration:    505   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000505)=  0.000000
     beta (00000505)= 32.437171
     gamma(00000505)= 32.437171
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    506   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000506)=  0.000000
     beta (00000506)= 32.323086
     gamma(00000506)= 32.323086
     z1=       1  0.574286303348578E+00  0.000000000000000E+00

     Lanczos iteration:    507   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000507)=  0.000000
     beta (00000507)= 32.328614
     gamma(00000507)= 32.328614
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    508   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000508)=  0.000000
     beta (00000508)= 32.570425
     gamma(00000508)= 32.570425
     z1=       1 -0.570022661830140E+00  0.000000000000000E+00

     Lanczos iteration:    509   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000509)=  0.000000
     beta (00000509)= 32.484792
     gamma(00000509)= 32.484792
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    510   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000510)=  0.000000
     beta (00000510)= 32.812361
     gamma(00000510)= 32.812361
     z1=       1  0.564332072539256E+00  0.000000000000000E+00

     Lanczos iteration:    511   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000511)=  0.000000
     beta (00000511)= 32.597817
     gamma(00000511)= 32.597817
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    512   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000512)=  0.000000
     beta (00000512)= 32.418232
     gamma(00000512)= 32.418232
     z1=       1 -0.567458267913416E+00  0.000000000000000E+00

     Lanczos iteration:    513   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000513)=  0.000000
     beta (00000513)= 32.279926
     gamma(00000513)= 32.279926
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    514   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000514)=  0.000000
     beta (00000514)= 32.580773
     gamma(00000514)= 32.580773
     z1=       1  0.562218434441262E+00  0.000000000000000E+00

     Lanczos iteration:    515   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000515)=  0.000000
     beta (00000515)= 32.478156
     gamma(00000515)= 32.478156
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    516   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000516)=  0.000000
     beta (00000516)= 32.557112
     gamma(00000516)= 32.557112
     z1=       1 -0.560854977040892E+00  0.000000000000000E+00

     Lanczos iteration:    517   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000517)=  0.000000
     beta (00000517)= 32.268829
     gamma(00000517)= 32.268829
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    518   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000518)=  0.000000
     beta (00000518)= 32.745870
     gamma(00000518)= 32.745870
     z1=       1  0.552684456958126E+00  0.000000000000000E+00

     Lanczos iteration:    519   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000519)=  0.000000
     beta (00000519)= 32.724008
     gamma(00000519)= 32.724008
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    520   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000520)=  0.000000
     beta (00000520)= 32.624594
     gamma(00000520)= 32.624594
     z1=       1 -0.554368614801555E+00  0.000000000000000E+00

     Lanczos iteration:    521   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000521)=  0.000000
     beta (00000521)= 32.423245
     gamma(00000521)= 32.423245
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    522   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000522)=  0.000000
     beta (00000522)= 32.744528
     gamma(00000522)= 32.744528
     z1=       1  0.548929260223642E+00  0.000000000000000E+00

     Lanczos iteration:    523   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000523)=  0.000000
     beta (00000523)= 32.516462
     gamma(00000523)= 32.516462
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    524   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000524)=  0.000000
     beta (00000524)= 32.556931
     gamma(00000524)= 32.556931
     z1=       1 -0.548246930209586E+00  0.000000000000000E+00

     Lanczos iteration:    525   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000525)=  0.000000
     beta (00000525)= 32.504764
     gamma(00000525)= 32.504764
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    526   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000526)=  0.000000
     beta (00000526)= 32.672281
     gamma(00000526)= 32.672281
     z1=       1  0.545435970870327E+00  0.000000000000000E+00

     Lanczos iteration:    527   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000527)=  0.000000
     beta (00000527)= 32.409629
     gamma(00000527)= 32.409629
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    528   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000528)=  0.000000
     beta (00000528)= 32.521260
     gamma(00000528)= 32.521260
     z1=       1 -0.543563742042435E+00  0.000000000000000E+00

     Lanczos iteration:    529   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000529)=  0.000000
     beta (00000529)= 32.494366
     gamma(00000529)= 32.494366
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    530   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000530)=  0.000000
     beta (00000530)= 32.706154
     gamma(00000530)= 32.706154
     z1=       1  0.540043900878398E+00  0.000000000000000E+00

     Lanczos iteration:    531   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000531)=  0.000000
     beta (00000531)= 32.418988
     gamma(00000531)= 32.418988
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    532   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000532)=  0.000000
     beta (00000532)= 32.789291
     gamma(00000532)= 32.789291
     z1=       1 -0.533944968041849E+00  0.000000000000000E+00

     Lanczos iteration:    533   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000533)=  0.000000
     beta (00000533)= 32.428888
     gamma(00000533)= 32.428888
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    534   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000534)=  0.000000
     beta (00000534)= 32.543793
     gamma(00000534)= 32.543793
     z1=       1  0.532059727018327E+00  0.000000000000000E+00

     Lanczos iteration:    535   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000535)=  0.000000
     beta (00000535)= 32.192283
     gamma(00000535)= 32.192283
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    536   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000536)=  0.000000
     beta (00000536)= 32.466626
     gamma(00000536)= 32.466626
     z1=       1 -0.527563827786196E+00  0.000000000000000E+00

     Lanczos iteration:    537   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000537)=  0.000000
     beta (00000537)= 32.418740
     gamma(00000537)= 32.418740
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    538   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000538)=  0.000000
     beta (00000538)= 32.639127
     gamma(00000538)= 32.639127
     z1=       1  0.524001601286175E+00  0.000000000000000E+00

     Lanczos iteration:    539   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000539)=  0.000000
     beta (00000539)= 32.443170
     gamma(00000539)= 32.443170
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    540   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000540)=  0.000000
     beta (00000540)= 32.718639
     gamma(00000540)= 32.718639
     z1=       1 -0.519589866985708E+00  0.000000000000000E+00

     Lanczos iteration:    541   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000541)=  0.000000
     beta (00000541)= 32.406007
     gamma(00000541)= 32.406007
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    542   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000542)=  0.000000
     beta (00000542)= 32.433864
     gamma(00000542)= 32.433864
     z1=       1  0.519143592190313E+00  0.000000000000000E+00

     Lanczos iteration:    543   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000543)=  0.000000
     beta (00000543)= 32.374354
     gamma(00000543)= 32.374354
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    544   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000544)=  0.000000
     beta (00000544)= 32.539560
     gamma(00000544)= 32.539560
     z1=       1 -0.516507852902101E+00  0.000000000000000E+00

     Lanczos iteration:    545   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000545)=  0.000000
     beta (00000545)= 32.559473
     gamma(00000545)= 32.559473
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    546   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000546)=  0.000000
     beta (00000546)= 32.484422
     gamma(00000546)= 32.484422
     z1=       1  0.517701184339729E+00  0.000000000000000E+00

     Lanczos iteration:    547   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000547)=  0.000000
     beta (00000547)= 32.397775
     gamma(00000547)= 32.397775
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    548   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000548)=  0.000000
     beta (00000548)= 32.570466
     gamma(00000548)= 32.570466
     z1=       1 -0.514956286784644E+00  0.000000000000000E+00

     Lanczos iteration:    549   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000549)=  0.000000
     beta (00000549)= 32.426490
     gamma(00000549)= 32.426490
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    550   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000550)=  0.000000
     beta (00000550)= 32.661680
     gamma(00000550)= 32.661680
     z1=       1  0.511248201224437E+00  0.000000000000000E+00

     Lanczos iteration:    551   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000551)=  0.000000
     beta (00000551)= 32.392874
     gamma(00000551)= 32.392874
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    552   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000552)=  0.000000
     beta (00000552)= 32.448483
     gamma(00000552)= 32.448483
     z1=       1 -0.510372044854759E+00  0.000000000000000E+00

     Lanczos iteration:    553   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000553)=  0.000000
     beta (00000553)= 32.238513
     gamma(00000553)= 32.238513
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    554   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000554)=  0.000000
     beta (00000554)= 32.592515
     gamma(00000554)= 32.592515
     z1=       1  0.504828660403610E+00  0.000000000000000E+00

     Lanczos iteration:    555   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000555)=  0.000000
     beta (00000555)= 32.413632
     gamma(00000555)= 32.413632
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    556   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000556)=  0.000000
     beta (00000556)= 32.471147
     gamma(00000556)= 32.471147
     z1=       1 -0.503934473533560E+00  0.000000000000000E+00

     Lanczos iteration:    557   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000557)=  0.000000
     beta (00000557)= 32.350564
     gamma(00000557)= 32.350564
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    558   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000558)=  0.000000
     beta (00000558)= 32.494070
     gamma(00000558)= 32.494070
     z1=       1  0.501708900458472E+00  0.000000000000000E+00

     Lanczos iteration:    559   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000559)=  0.000000
     beta (00000559)= 32.321706
     gamma(00000559)= 32.321706
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    560   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000560)=  0.000000
     beta (00000560)= 32.489848
     gamma(00000560)= 32.489848
     z1=       1 -0.499112450811987E+00  0.000000000000000E+00

     Lanczos iteration:    561   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000561)=  0.000000
     beta (00000561)= 32.267180
     gamma(00000561)= 32.267180
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    562   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000562)=  0.000000
     beta (00000562)= 32.508593
     gamma(00000562)= 32.508593
     z1=       1  0.495405976077863E+00  0.000000000000000E+00

     Lanczos iteration:    563   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000563)=  0.000000
     beta (00000563)= 32.555624
     gamma(00000563)= 32.555624
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    564   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000564)=  0.000000
     beta (00000564)= 32.400101
     gamma(00000564)= 32.400101
     z1=       1 -0.497783952076999E+00  0.000000000000000E+00

     Lanczos iteration:    565   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000565)=  0.000000
     beta (00000565)= 32.400258
     gamma(00000565)= 32.400258
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    566   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000566)=  0.000000
     beta (00000566)= 32.521054
     gamma(00000566)= 32.521054
     z1=       1  0.495934987114205E+00  0.000000000000000E+00

     Lanczos iteration:    567   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000567)=  0.000000
     beta (00000567)= 32.225400
     gamma(00000567)= 32.225400
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    568   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000568)=  0.000000
     beta (00000568)= 32.358530
     gamma(00000568)= 32.358530
     z1=       1 -0.493894613850005E+00  0.000000000000000E+00

     Lanczos iteration:    569   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000569)=  0.000000
     beta (00000569)= 32.496795
     gamma(00000569)= 32.496795
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    570   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000570)=  0.000000
     beta (00000570)= 32.584817
     gamma(00000570)= 32.584817
     z1=       1  0.492560443629987E+00  0.000000000000000E+00

     Lanczos iteration:    571   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000571)=  0.000000
     beta (00000571)= 32.483959
     gamma(00000571)= 32.483959
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    572   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000572)=  0.000000
     beta (00000572)= 32.581462
     gamma(00000572)= 32.581462
     z1=       1 -0.491086407853057E+00  0.000000000000000E+00

     Lanczos iteration:    573   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000573)=  0.000000
     beta (00000573)= 32.405576
     gamma(00000573)= 32.405576
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    574   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000574)=  0.000000
     beta (00000574)= 32.562943
     gamma(00000574)= 32.562943
     z1=       1  0.488713133364845E+00  0.000000000000000E+00

     Lanczos iteration:    575   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000575)=  0.000000
     beta (00000575)= 32.505987
     gamma(00000575)= 32.505987
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    576   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000576)=  0.000000
     beta (00000576)= 32.481603
     gamma(00000576)= 32.481603
     z1=       1 -0.489080005703876E+00  0.000000000000000E+00

     Lanczos iteration:    577   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000577)=  0.000000
     beta (00000577)= 32.391618
     gamma(00000577)= 32.391618
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    578   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000578)=  0.000000
     beta (00000578)= 32.338232
     gamma(00000578)= 32.338232
     z1=       1  0.489887406592612E+00  0.000000000000000E+00

     Lanczos iteration:    579   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000579)=  0.000000
     beta (00000579)= 32.308452
     gamma(00000579)= 32.308452
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    580   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000580)=  0.000000
     beta (00000580)= 32.464909
     gamma(00000580)= 32.464909
     z1=       1 -0.487526501120202E+00  0.000000000000000E+00

     Lanczos iteration:    581   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000581)=  0.000000
     beta (00000581)= 32.326226
     gamma(00000581)= 32.326226
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    582   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000582)=  0.000000
     beta (00000582)= 32.380823
     gamma(00000582)= 32.380823
     z1=       1  0.486704486597304E+00  0.000000000000000E+00

     Lanczos iteration:    583   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000583)=  0.000000
     beta (00000583)= 32.414167
     gamma(00000583)= 32.414167
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    584   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000584)=  0.000000
     beta (00000584)= 32.686188
     gamma(00000584)= 32.686188
     z1=       1 -0.482654029486576E+00  0.000000000000000E+00

     Lanczos iteration:    585   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000585)=  0.000000
     beta (00000585)= 32.508245
     gamma(00000585)= 32.508245
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    586   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000586)=  0.000000
     beta (00000586)= 32.400633
     gamma(00000586)= 32.400633
     z1=       1  0.484257072865796E+00  0.000000000000000E+00

     Lanczos iteration:    587   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000587)=  0.000000
     beta (00000587)= 32.345896
     gamma(00000587)= 32.345896
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    588   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000588)=  0.000000
     beta (00000588)= 32.613061
     gamma(00000588)= 32.613061
     z1=       1 -0.480290056808638E+00  0.000000000000000E+00

     Lanczos iteration:    589   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000589)=  0.000000
     beta (00000589)= 32.308838
     gamma(00000589)= 32.308838
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    590   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000590)=  0.000000
     beta (00000590)= 32.331352
     gamma(00000590)= 32.331352
     z1=       1  0.479955602765468E+00  0.000000000000000E+00

     Lanczos iteration:    591   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000591)=  0.000000
     beta (00000591)= 32.411142
     gamma(00000591)= 32.411142
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    592   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000592)=  0.000000
     beta (00000592)= 32.595926
     gamma(00000592)= 32.595926
     z1=       1 -0.477234757962114E+00  0.000000000000000E+00

     Lanczos iteration:    593   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000593)=  0.000000
     beta (00000593)= 32.400888
     gamma(00000593)= 32.400888
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    594   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000594)=  0.000000
     beta (00000594)= 32.408722
     gamma(00000594)= 32.408722
     z1=       1  0.477119392439250E+00  0.000000000000000E+00

     Lanczos iteration:    595   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000595)=  0.000000
     beta (00000595)= 32.507282
     gamma(00000595)= 32.507282
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    596   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000596)=  0.000000
     beta (00000596)= 32.725755
     gamma(00000596)= 32.725755
     z1=       1 -0.473934201746312E+00  0.000000000000000E+00

     Lanczos iteration:    597   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000597)=  0.000000
     beta (00000597)= 32.517508
     gamma(00000597)= 32.517508
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    598   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000598)=  0.000000
     beta (00000598)= 32.425515
     gamma(00000598)= 32.425515
     z1=       1  0.475278778216015E+00  0.000000000000000E+00

     Lanczos iteration:    599   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000599)=  0.000000
     beta (00000599)= 32.357161
     gamma(00000599)= 32.357161
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    600   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000600)=  0.000000
     beta (00000600)= 32.497066
     gamma(00000600)= 32.497066
     z1=       1 -0.473232628611943E+00  0.000000000000000E+00

     Lanczos iteration:    601   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000601)=  0.000000
     beta (00000601)= 32.422378
     gamma(00000601)= 32.422378
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    602   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000602)=  0.000000
     beta (00000602)= 32.492104
     gamma(00000602)= 32.492104
     z1=       1  0.472217095696435E+00  0.000000000000000E+00

     Lanczos iteration:    603   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000603)=  0.000000
     beta (00000603)= 32.285253
     gamma(00000603)= 32.285253
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    604   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000604)=  0.000000
     beta (00000604)= 32.647022
     gamma(00000604)= 32.647022
     z1=       1 -0.466984348941529E+00  0.000000000000000E+00

     Lanczos iteration:    605   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000605)=  0.000000
     beta (00000605)= 32.667139
     gamma(00000605)= 32.667139
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    606   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000606)=  0.000000
     beta (00000606)= 32.628337
     gamma(00000606)= 32.628337
     z1=       1  0.467539693701659E+00  0.000000000000000E+00

     Lanczos iteration:    607   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000607)=  0.000000
     beta (00000607)= 32.456657
     gamma(00000607)= 32.456657
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    608   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000608)=  0.000000
     beta (00000608)= 32.860461
     gamma(00000608)= 32.860461
     z1=       1 -0.461794347416468E+00  0.000000000000000E+00

     Lanczos iteration:    609   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000609)=  0.000000
     beta (00000609)= 32.608629
     gamma(00000609)= 32.608629
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    610   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000610)=  0.000000
     beta (00000610)= 32.617775
     gamma(00000610)= 32.617775
     z1=       1  0.461664854351163E+00  0.000000000000000E+00

     Lanczos iteration:    611   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000611)=  0.000000
     beta (00000611)= 32.283089
     gamma(00000611)= 32.283089
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    612   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000612)=  0.000000
     beta (00000612)= 32.259035
     gamma(00000612)= 32.259035
     z1=       1 -0.462009102545549E+00  0.000000000000000E+00

     Lanczos iteration:    613   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000613)=  0.000000
     beta (00000613)= 32.319114
     gamma(00000613)= 32.319114
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    614   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000614)=  0.000000
     beta (00000614)= 32.578471
     gamma(00000614)= 32.578471
     z1=       1  0.458331048712613E+00  0.000000000000000E+00

     Lanczos iteration:    615   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000615)=  0.000000
     beta (00000615)= 32.327015
     gamma(00000615)= 32.327015
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    616   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000616)=  0.000000
     beta (00000616)= 32.673087
     gamma(00000616)= 32.673087
     z1=       1 -0.453476420489516E+00  0.000000000000000E+00

     Lanczos iteration:    617   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000617)=  0.000000
     beta (00000617)= 32.579001
     gamma(00000617)= 32.579001
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    618   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000618)=  0.000000
     beta (00000618)= 32.625329
     gamma(00000618)= 32.625329
     z1=       1  0.452832487863912E+00  0.000000000000000E+00

     Lanczos iteration:    619   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000619)=  0.000000
     beta (00000619)= 32.549647
     gamma(00000619)= 32.549647
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    620   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000620)=  0.000000
     beta (00000620)= 32.596428
     gamma(00000620)= 32.596428
     z1=       1 -0.452182599614462E+00  0.000000000000000E+00

     Lanczos iteration:    621   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000621)=  0.000000
     beta (00000621)= 32.408437
     gamma(00000621)= 32.408437
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    622   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000622)=  0.000000
     beta (00000622)= 32.690413
     gamma(00000622)= 32.690413
     z1=       1  0.448282235979391E+00  0.000000000000000E+00

     Lanczos iteration:    623   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000623)=  0.000000
     beta (00000623)= 32.488286
     gamma(00000623)= 32.488286
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    624   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000624)=  0.000000
     beta (00000624)= 32.660483
     gamma(00000624)= 32.660483
     z1=       1 -0.445918749540939E+00  0.000000000000000E+00

     Lanczos iteration:    625   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000625)=  0.000000
     beta (00000625)= 32.654272
     gamma(00000625)= 32.654272
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    626   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000626)=  0.000000
     beta (00000626)= 32.576780
     gamma(00000626)= 32.576780
     z1=       1  0.446979487009807E+00  0.000000000000000E+00

     Lanczos iteration:    627   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000627)=  0.000000
     beta (00000627)= 32.447250
     gamma(00000627)= 32.447250
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    628   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000628)=  0.000000
     beta (00000628)= 32.657689
     gamma(00000628)= 32.657689
     z1=       1 -0.444099253290213E+00  0.000000000000000E+00

     Lanczos iteration:    629   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000629)=  0.000000
     beta (00000629)= 32.347819
     gamma(00000629)= 32.347819
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    630   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000630)=  0.000000
     beta (00000630)= 32.481995
     gamma(00000630)= 32.481995
     z1=       1  0.442264778828460E+00  0.000000000000000E+00

     Lanczos iteration:    631   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000631)=  0.000000
     beta (00000631)= 32.527826
     gamma(00000631)= 32.527826
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    632   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000632)=  0.000000
     beta (00000632)= 32.560589
     gamma(00000632)= 32.560589
     z1=       1 -0.441819761330038E+00  0.000000000000000E+00

     Lanczos iteration:    633   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000633)=  0.000000
     beta (00000633)= 32.425431
     gamma(00000633)= 32.425431
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    634   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000634)=  0.000000
     beta (00000634)= 32.431283
     gamma(00000634)= 32.431283
     z1=       1  0.441740032497300E+00  0.000000000000000E+00

     Lanczos iteration:    635   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000635)=  0.000000
     beta (00000635)= 32.424958
     gamma(00000635)= 32.424958
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    636   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000636)=  0.000000
     beta (00000636)= 32.710928
     gamma(00000636)= 32.710928
     z1=       1 -0.437878190264687E+00  0.000000000000000E+00

     Lanczos iteration:    637   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000637)=  0.000000
     beta (00000637)= 32.493395
     gamma(00000637)= 32.493395
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    638   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000638)=  0.000000
     beta (00000638)= 32.564091
     gamma(00000638)= 32.564091
     z1=       1  0.436927566096236E+00  0.000000000000000E+00

     Lanczos iteration:    639   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000639)=  0.000000
     beta (00000639)= 32.520913
     gamma(00000639)= 32.520913
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    640   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000640)=  0.000000
     beta (00000640)= 32.851631
     gamma(00000640)= 32.851631
     z1=       1 -0.432529009136344E+00  0.000000000000000E+00

     Lanczos iteration:    641   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000641)=  0.000000
     beta (00000641)= 32.486671
     gamma(00000641)= 32.486671
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    642   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000642)=  0.000000
     beta (00000642)= 32.439888
     gamma(00000642)= 32.439888
     z1=       1  0.433152774353180E+00  0.000000000000000E+00

     Lanczos iteration:    643   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000643)=  0.000000
     beta (00000643)= 32.440468
     gamma(00000643)= 32.440468
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    644   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000644)=  0.000000
     beta (00000644)= 32.475159
     gamma(00000644)= 32.475159
     z1=       1 -0.432690056879998E+00  0.000000000000000E+00

     Lanczos iteration:    645   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000645)=  0.000000
     beta (00000645)= 32.451518
     gamma(00000645)= 32.451518
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    646   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000646)=  0.000000
     beta (00000646)= 32.589366
     gamma(00000646)= 32.589366
     z1=       1  0.430859848260185E+00  0.000000000000000E+00

     Lanczos iteration:    647   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000647)=  0.000000
     beta (00000647)= 32.348464
     gamma(00000647)= 32.348464
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    648   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000648)=  0.000000
     beta (00000648)= 32.520213
     gamma(00000648)= 32.520213
     z1=       1 -0.428584351800216E+00  0.000000000000000E+00

     Lanczos iteration:    649   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000649)=  0.000000
     beta (00000649)= 32.426301
     gamma(00000649)= 32.426301
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    650   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000650)=  0.000000
     beta (00000650)= 32.594904
     gamma(00000650)= 32.594904
     z1=       1  0.426367419211641E+00  0.000000000000000E+00

     Lanczos iteration:    651   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000651)=  0.000000
     beta (00000651)= 32.384362
     gamma(00000651)= 32.384362
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    652   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000652)=  0.000000
     beta (00000652)= 32.574190
     gamma(00000652)= 32.574190
     z1=       1 -0.423882743608733E+00  0.000000000000000E+00

     Lanczos iteration:    653   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000653)=  0.000000
     beta (00000653)= 32.293359
     gamma(00000653)= 32.293359
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    654   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000654)=  0.000000
     beta (00000654)= 32.394535
     gamma(00000654)= 32.394535
     z1=       1  0.422558848488182E+00  0.000000000000000E+00

     Lanczos iteration:    655   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000655)=  0.000000
     beta (00000655)= 32.373547
     gamma(00000655)= 32.373547
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    656   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000656)=  0.000000
     beta (00000656)= 32.617264
     gamma(00000656)= 32.617264
     z1=       1 -0.419401482531146E+00  0.000000000000000E+00

     Lanczos iteration:    657   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000657)=  0.000000
     beta (00000657)= 32.513402
     gamma(00000657)= 32.513402
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    658   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000658)=  0.000000
     beta (00000658)= 32.515729
     gamma(00000658)= 32.515729
     z1=       1  0.419371470996564E+00  0.000000000000000E+00

     Lanczos iteration:    659   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000659)=  0.000000
     beta (00000659)= 32.187015
     gamma(00000659)= 32.187015
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    660   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000660)=  0.000000
     beta (00000660)= 32.515025
     gamma(00000660)= 32.515025
     z1=       1 -0.415140862366970E+00  0.000000000000000E+00

     Lanczos iteration:    661   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000661)=  0.000000
     beta (00000661)= 32.502958
     gamma(00000661)= 32.502958
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    662   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000662)=  0.000000
     beta (00000662)= 32.660057
     gamma(00000662)= 32.660057
     z1=       1  0.413143988597692E+00  0.000000000000000E+00

     Lanczos iteration:    663   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000663)=  0.000000
     beta (00000663)= 32.325983
     gamma(00000663)= 32.325983
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    664   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000664)=  0.000000
     beta (00000664)= 32.408621
     gamma(00000664)= 32.408621
     z1=       1 -0.412090516798727E+00  0.000000000000000E+00

     Lanczos iteration:    665   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000665)=  0.000000
     beta (00000665)= 32.415876
     gamma(00000665)= 32.415876
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    666   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000666)=  0.000000
     beta (00000666)= 32.637589
     gamma(00000666)= 32.637589
     z1=       1  0.409291110633553E+00  0.000000000000000E+00

     Lanczos iteration:    667   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000667)=  0.000000
     beta (00000667)= 32.246087
     gamma(00000667)= 32.246087
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    668   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000668)=  0.000000
     beta (00000668)= 32.433635
     gamma(00000668)= 32.433635
     z1=       1 -0.406924372195101E+00  0.000000000000000E+00

     Lanczos iteration:    669   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000669)=  0.000000
     beta (00000669)= 32.431764
     gamma(00000669)= 32.431764
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    670   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000670)=  0.000000
     beta (00000670)= 32.628746
     gamma(00000670)= 32.628746
     z1=       1  0.404467740114795E+00  0.000000000000000E+00

     Lanczos iteration:    671   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000671)=  0.000000
     beta (00000671)= 32.295585
     gamma(00000671)= 32.295585
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    672   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000672)=  0.000000
     beta (00000672)= 32.586200
     gamma(00000672)= 32.586200
     z1=       1 -0.400860558505210E+00  0.000000000000000E+00

     Lanczos iteration:    673   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000673)=  0.000000
     beta (00000673)= 32.349156
     gamma(00000673)= 32.349156
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    674   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000674)=  0.000000
     beta (00000674)= 32.478806
     gamma(00000674)= 32.478806
     z1=       1  0.399260386580504E+00  0.000000000000000E+00

     Lanczos iteration:    675   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000675)=  0.000000
     beta (00000675)= 32.374646
     gamma(00000675)= 32.374646
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    676   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000676)=  0.000000
     beta (00000676)= 32.642672
     gamma(00000676)= 32.642672
     z1=       1 -0.395982086288741E+00  0.000000000000000E+00

     Lanczos iteration:    677   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000677)=  0.000000
     beta (00000677)= 32.376551
     gamma(00000677)= 32.376551
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    678   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000678)=  0.000000
     beta (00000678)= 32.455767
     gamma(00000678)= 32.455767
     z1=       1  0.395015591364790E+00  0.000000000000000E+00

     Lanczos iteration:    679   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000679)=  0.000000
     beta (00000679)= 32.287693
     gamma(00000679)= 32.287693
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    680   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000680)=  0.000000
     beta (00000680)= 32.535190
     gamma(00000680)= 32.535190
     z1=       1 -0.392010688605066E+00  0.000000000000000E+00

     Lanczos iteration:    681   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000681)=  0.000000
     beta (00000681)= 32.387038
     gamma(00000681)= 32.387038
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    682   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000682)=  0.000000
     beta (00000682)= 32.482819
     gamma(00000682)= 32.482819
     z1=       1  0.390854775103526E+00  0.000000000000000E+00

     Lanczos iteration:    683   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000683)=  0.000000
     beta (00000683)= 32.384776
     gamma(00000683)= 32.384776
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    684   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000684)=  0.000000
     beta (00000684)= 32.578066
     gamma(00000684)= 32.578066
     z1=       1 -0.388535775463434E+00  0.000000000000000E+00

     Lanczos iteration:    685   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000685)=  0.000000
     beta (00000685)= 32.244162
     gamma(00000685)= 32.244162
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    686   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000686)=  0.000000
     beta (00000686)= 32.344659
     gamma(00000686)= 32.344659
     z1=       1  0.387328560105477E+00  0.000000000000000E+00

     Lanczos iteration:    687   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000687)=  0.000000
     beta (00000687)= 32.344059
     gamma(00000687)= 32.344059
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    688   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000688)=  0.000000
     beta (00000688)= 32.605856
     gamma(00000688)= 32.605856
     z1=       1 -0.384218646948647E+00  0.000000000000000E+00

     Lanczos iteration:    689   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000689)=  0.000000
     beta (00000689)= 32.365953
     gamma(00000689)= 32.365953
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    690   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000690)=  0.000000
     beta (00000690)= 32.569557
     gamma(00000690)= 32.569557
     z1=       1  0.381816758097236E+00  0.000000000000000E+00

     Lanczos iteration:    691   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000691)=  0.000000
     beta (00000691)= 32.364233
     gamma(00000691)= 32.364233
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    692   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000692)=  0.000000
     beta (00000692)= 32.406963
     gamma(00000692)= 32.406963
     z1=       1 -0.381313323955722E+00  0.000000000000000E+00

     Lanczos iteration:    693   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000693)=  0.000000
     beta (00000693)= 32.383643
     gamma(00000693)= 32.383643
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    694   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000694)=  0.000000
     beta (00000694)= 32.356914
     gamma(00000694)= 32.356914
     z1=       1  0.381628318610418E+00  0.000000000000000E+00

     Lanczos iteration:    695   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000695)=  0.000000
     beta (00000695)= 32.255337
     gamma(00000695)= 32.255337
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    696   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000696)=  0.000000
     beta (00000696)= 32.391067
     gamma(00000696)= 32.391067
     z1=       1 -0.380029158745883E+00  0.000000000000000E+00

     Lanczos iteration:    697   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000697)=  0.000000
     beta (00000697)= 32.371001
     gamma(00000697)= 32.371001
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    698   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000698)=  0.000000
     beta (00000698)= 32.502936
     gamma(00000698)= 32.502936
     z1=       1  0.378486552161750E+00  0.000000000000000E+00

     Lanczos iteration:    699   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000699)=  0.000000
     beta (00000699)= 32.290118
     gamma(00000699)= 32.290118
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    700   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000700)=  0.000000
     beta (00000700)= 32.512427
     gamma(00000700)= 32.512427
     z1=       1 -0.375898590849208E+00  0.000000000000000E+00

     Lanczos iteration:    701   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000701)=  0.000000
     beta (00000701)= 32.346373
     gamma(00000701)= 32.346373
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    702   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000702)=  0.000000
     beta (00000702)= 32.440898
     gamma(00000702)= 32.440898
     z1=       1  0.374803318933757E+00  0.000000000000000E+00

     Lanczos iteration:    703   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000703)=  0.000000
     beta (00000703)= 32.633647
     gamma(00000703)= 32.633647
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    704   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000704)=  0.000000
     beta (00000704)= 32.611794
     gamma(00000704)= 32.611794
     z1=       1 -0.375054470842424E+00  0.000000000000000E+00

     Lanczos iteration:    705   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000705)=  0.000000
     beta (00000705)= 32.405583
     gamma(00000705)= 32.405583
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    706   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000706)=  0.000000
     beta (00000706)= 32.394928
     gamma(00000706)= 32.394928
     z1=       1  0.375177830172299E+00  0.000000000000000E+00

     Lanczos iteration:    707   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000707)=  0.000000
     beta (00000707)= 32.513073
     gamma(00000707)= 32.513073
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    708   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000708)=  0.000000
     beta (00000708)= 32.325036
     gamma(00000708)= 32.325036
     z1=       1 -0.377360273594842E+00  0.000000000000000E+00

     Lanczos iteration:    709   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000709)=  0.000000
     beta (00000709)= 32.346154
     gamma(00000709)= 32.346154
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    710   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000710)=  0.000000
     beta (00000710)= 32.385054
     gamma(00000710)= 32.385054
     z1=       1  0.376907002248784E+00  0.000000000000000E+00

     Lanczos iteration:    711   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000711)=  0.000000
     beta (00000711)= 32.583122
     gamma(00000711)= 32.583122
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    712   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000712)=  0.000000
     beta (00000712)= 32.580642
     gamma(00000712)= 32.580642
     z1=       1 -0.376935694310811E+00  0.000000000000000E+00

     Lanczos iteration:    713   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000713)=  0.000000
     beta (00000713)= 32.468776
     gamma(00000713)= 32.468776
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    714   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000714)=  0.000000
     beta (00000714)= 32.441615
     gamma(00000714)= 32.441615
     z1=       1  0.377251277151069E+00  0.000000000000000E+00

     Lanczos iteration:    715   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000715)=  0.000000
     beta (00000715)= 32.511561
     gamma(00000715)= 32.511561
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    716   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000716)=  0.000000
     beta (00000716)= 32.450718
     gamma(00000716)= 32.450718
     z1=       1 -0.377958594780836E+00  0.000000000000000E+00

     Lanczos iteration:    717   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000717)=  0.000000
     beta (00000717)= 32.406476
     gamma(00000717)= 32.406476
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    718   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000718)=  0.000000
     beta (00000718)= 32.449487
     gamma(00000718)= 32.449487
     z1=       1  0.377457615631689E+00  0.000000000000000E+00

     Lanczos iteration:    719   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000719)=  0.000000
     beta (00000719)= 32.526176
     gamma(00000719)= 32.526176
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    720   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000720)=  0.000000
     beta (00000720)= 32.809060
     gamma(00000720)= 32.809060
     z1=       1 -0.374203128560881E+00  0.000000000000000E+00

     Lanczos iteration:    721   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000721)=  0.000000
     beta (00000721)= 32.401792
     gamma(00000721)= 32.401792
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    722   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000722)=  0.000000
     beta (00000722)= 32.582929
     gamma(00000722)= 32.582929
     z1=       1  0.372122833821579E+00  0.000000000000000E+00

     Lanczos iteration:    723   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000723)=  0.000000
     beta (00000723)= 32.525261
     gamma(00000723)= 32.525261
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    724   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000724)=  0.000000
     beta (00000724)= 32.669530
     gamma(00000724)= 32.669530
     z1=       1 -0.370479536287445E+00  0.000000000000000E+00

     Lanczos iteration:    725   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000725)=  0.000000
     beta (00000725)= 32.340534
     gamma(00000725)= 32.340534
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    726   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000726)=  0.000000
     beta (00000726)= 32.620715
     gamma(00000726)= 32.620715
     z1=       1  0.367297477345194E+00  0.000000000000000E+00

     Lanczos iteration:    727   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000727)=  0.000000
     beta (00000727)= 32.259747
     gamma(00000727)= 32.259747
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    728   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000728)=  0.000000
     beta (00000728)= 32.435459
     gamma(00000728)= 32.435459
     z1=       1 -0.365307729098391E+00  0.000000000000000E+00

     Lanczos iteration:    729   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000729)=  0.000000
     beta (00000729)= 32.382760
     gamma(00000729)= 32.382760
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    730   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000730)=  0.000000
     beta (00000730)= 32.564739
     gamma(00000730)= 32.564739
     z1=       1  0.363266310974670E+00  0.000000000000000E+00

     Lanczos iteration:    731   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000731)=  0.000000
     beta (00000731)= 32.284644
     gamma(00000731)= 32.284644
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    732   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000732)=  0.000000
     beta (00000732)= 32.498359
     gamma(00000732)= 32.498359
     z1=       1 -0.360877406715648E+00  0.000000000000000E+00

     Lanczos iteration:    733   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000733)=  0.000000
     beta (00000733)= 32.486622
     gamma(00000733)= 32.486622
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    734   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000734)=  0.000000
     beta (00000734)= 32.662964
     gamma(00000734)= 32.662964
     z1=       1  0.358929089125879E+00  0.000000000000000E+00

     Lanczos iteration:    735   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000735)=  0.000000
     beta (00000735)= 32.393836
     gamma(00000735)= 32.393836
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    736   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000736)=  0.000000
     beta (00000736)= 32.681814
     gamma(00000736)= 32.681814
     z1=       1 -0.355766369941626E+00  0.000000000000000E+00

     Lanczos iteration:    737   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000737)=  0.000000
     beta (00000737)= 32.510729
     gamma(00000737)= 32.510729
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    738   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000738)=  0.000000
     beta (00000738)= 32.717892
     gamma(00000738)= 32.717892
     z1=       1  0.353513736352876E+00  0.000000000000000E+00

     Lanczos iteration:    739   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000739)=  0.000000
     beta (00000739)= 32.640279
     gamma(00000739)= 32.640279
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    740   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000740)=  0.000000
     beta (00000740)= 32.587937
     gamma(00000740)= 32.587937
     z1=       1 -0.354081540498036E+00  0.000000000000000E+00

     Lanczos iteration:    741   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000741)=  0.000000
     beta (00000741)= 32.523617
     gamma(00000741)= 32.523617
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    742   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000742)=  0.000000
     beta (00000742)= 32.561798
     gamma(00000742)= 32.561798
     z1=       1  0.353666350339140E+00  0.000000000000000E+00

     Lanczos iteration:    743   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000743)=  0.000000
     beta (00000743)= 32.640009
     gamma(00000743)= 32.640009
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    744   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000744)=  0.000000
     beta (00000744)= 32.556769
     gamma(00000744)= 32.556769
     z1=       1 -0.354570593178991E+00  0.000000000000000E+00

     Lanczos iteration:    745   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000745)=  0.000000
     beta (00000745)= 32.566842
     gamma(00000745)= 32.566842
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    746   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000746)=  0.000000
     beta (00000746)= 32.557013
     gamma(00000746)= 32.557013
     z1=       1  0.354677634539534E+00  0.000000000000000E+00

     Lanczos iteration:    747   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000747)=  0.000000
     beta (00000747)= 32.456035
     gamma(00000747)= 32.456035
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    748   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000748)=  0.000000
     beta (00000748)= 32.444220
     gamma(00000748)= 32.444220
     z1=       1 -0.354806795309267E+00  0.000000000000000E+00

     Lanczos iteration:    749   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000749)=  0.000000
     beta (00000749)= 32.547460
     gamma(00000749)= 32.547460
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    750   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000750)=  0.000000
     beta (00000750)= 32.370408
     gamma(00000750)= 32.370408
     z1=       1  0.356747434612161E+00  0.000000000000000E+00

     Lanczos iteration:    751   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000751)=  0.000000
     beta (00000751)= 32.479695
     gamma(00000751)= 32.479695
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    752   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000752)=  0.000000
     beta (00000752)= 32.671915
     gamma(00000752)= 32.671915
     z1=       1 -0.354648562286329E+00  0.000000000000000E+00

     Lanczos iteration:    753   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000753)=  0.000000
     beta (00000753)= 32.609785
     gamma(00000753)= 32.609785
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    754   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000754)=  0.000000
     beta (00000754)= 32.572411
     gamma(00000754)= 32.572411
     z1=       1  0.355055487651054E+00  0.000000000000000E+00

     Lanczos iteration:    755   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000755)=  0.000000
     beta (00000755)= 32.494316
     gamma(00000755)= 32.494316
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    756   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000756)=  0.000000
     beta (00000756)= 32.437981
     gamma(00000756)= 32.437981
     z1=       1 -0.355672112169801E+00  0.000000000000000E+00

     Lanczos iteration:    757   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000757)=  0.000000
     beta (00000757)= 32.511763
     gamma(00000757)= 32.511763
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    758   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000758)=  0.000000
     beta (00000758)= 32.593138
     gamma(00000758)= 32.593138
     z1=       1  0.354784107669893E+00  0.000000000000000E+00

     Lanczos iteration:    759   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000759)=  0.000000
     beta (00000759)= 32.562714
     gamma(00000759)= 32.562714
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    760   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000760)=  0.000000
     beta (00000760)= 32.446740
     gamma(00000760)= 32.446740
     z1=       1 -0.356052203286714E+00  0.000000000000000E+00

     Lanczos iteration:    761   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000761)=  0.000000
     beta (00000761)= 32.435334
     gamma(00000761)= 32.435334
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    762   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000762)=  0.000000
     beta (00000762)= 32.543411
     gamma(00000762)= 32.543411
     z1=       1  0.354869749468833E+00  0.000000000000000E+00

     Lanczos iteration:    763   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000763)=  0.000000
     beta (00000763)= 32.486228
     gamma(00000763)= 32.486228
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    764   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000764)=  0.000000
     beta (00000764)= 32.327270
     gamma(00000764)= 32.327270
     z1=       1 -0.356614693600498E+00  0.000000000000000E+00

     Lanczos iteration:    765   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000765)=  0.000000
     beta (00000765)= 32.524627
     gamma(00000765)= 32.524627
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    766   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000766)=  0.000000
     beta (00000766)= 32.650157
     gamma(00000766)= 32.650157
     z1=       1  0.355243618192980E+00  0.000000000000000E+00

     Lanczos iteration:    767   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000767)=  0.000000
     beta (00000767)= 32.482567
     gamma(00000767)= 32.482567
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    768   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000768)=  0.000000
     beta (00000768)= 32.399831
     gamma(00000768)= 32.399831
     z1=       1 -0.356150770133611E+00  0.000000000000000E+00

     Lanczos iteration:    769   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000769)=  0.000000
     beta (00000769)= 32.352984
     gamma(00000769)= 32.352984
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    770   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000770)=  0.000000
     beta (00000770)= 32.442761
     gamma(00000770)= 32.442761
     z1=       1  0.355165212750077E+00  0.000000000000000E+00

     Lanczos iteration:    771   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000771)=  0.000000
     beta (00000771)= 32.350986
     gamma(00000771)= 32.350986
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    772   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000772)=  0.000000
     beta (00000772)= 32.532248
     gamma(00000772)= 32.532248
     z1=       1 -0.353186315281924E+00  0.000000000000000E+00

     Lanczos iteration:    773   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000773)=  0.000000
     beta (00000773)= 32.462227
     gamma(00000773)= 32.462227
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    774   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000774)=  0.000000
     beta (00000774)= 32.518156
     gamma(00000774)= 32.518156
     z1=       1  0.352578855395913E+00  0.000000000000000E+00

     Lanczos iteration:    775   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000775)=  0.000000
     beta (00000775)= 32.330406
     gamma(00000775)= 32.330406
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    776   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000776)=  0.000000
     beta (00000776)= 32.338274
     gamma(00000776)= 32.338274
     z1=       1 -0.352493079027905E+00  0.000000000000000E+00

     Lanczos iteration:    777   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000777)=  0.000000
     beta (00000777)= 32.585203
     gamma(00000777)= 32.585203
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    778   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000778)=  0.000000
     beta (00000778)= 32.710538
     gamma(00000778)= 32.710538
     z1=       1  0.351142455804772E+00  0.000000000000000E+00

     Lanczos iteration:    779   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000779)=  0.000000
     beta (00000779)= 32.512958
     gamma(00000779)= 32.512958
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    780   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000780)=  0.000000
     beta (00000780)= 32.358901
     gamma(00000780)= 32.358901
     z1=       1 -0.352814201738705E+00  0.000000000000000E+00

     Lanczos iteration:    781   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000781)=  0.000000
     beta (00000781)= 32.581031
     gamma(00000781)= 32.581031
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    782   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000782)=  0.000000
     beta (00000782)= 32.492612
     gamma(00000782)= 32.492612
     z1=       1  0.353774287483658E+00  0.000000000000000E+00

     Lanczos iteration:    783   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000783)=  0.000000
     beta (00000783)= 32.323653
     gamma(00000783)= 32.323653
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    784   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000784)=  0.000000
     beta (00000784)= 32.575362
     gamma(00000784)= 32.575362
     z1=       1 -0.351040685246998E+00  0.000000000000000E+00

     Lanczos iteration:    785   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000785)=  0.000000
     beta (00000785)= 32.448807
     gamma(00000785)= 32.448807
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    786   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000786)=  0.000000
     beta (00000786)= 32.339621
     gamma(00000786)= 32.339621
     z1=       1  0.352225882171132E+00  0.000000000000000E+00

     Lanczos iteration:    787   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000787)=  0.000000
     beta (00000787)= 32.296864
     gamma(00000787)= 32.296864
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    788   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000788)=  0.000000
     beta (00000788)= 32.427548
     gamma(00000788)= 32.427548
     z1=       1 -0.350806399420864E+00  0.000000000000000E+00

     Lanczos iteration:    789   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000789)=  0.000000
     beta (00000789)= 32.336632
     gamma(00000789)= 32.336632
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    790   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000790)=  0.000000
     beta (00000790)= 32.430051
     gamma(00000790)= 32.430051
     z1=       1  0.349795860132189E+00  0.000000000000000E+00

     Lanczos iteration:    791   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000791)=  0.000000
     beta (00000791)= 32.401872
     gamma(00000791)= 32.401872
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    792   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000792)=  0.000000
     beta (00000792)= 32.623087
     gamma(00000792)= 32.623087
     z1=       1 -0.347423918106840E+00  0.000000000000000E+00

     Lanczos iteration:    793   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000793)=  0.000000
     beta (00000793)= 32.344088
     gamma(00000793)= 32.344088
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    794   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000794)=  0.000000
     beta (00000794)= 32.392741
     gamma(00000794)= 32.392741
     z1=       1  0.346902098636343E+00  0.000000000000000E+00

     Lanczos iteration:    795   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000795)=  0.000000
     beta (00000795)= 32.325247
     gamma(00000795)= 32.325247
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    796   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000796)=  0.000000
     beta (00000796)= 32.581822
     gamma(00000796)= 32.581822
     z1=       1 -0.344170312677757E+00  0.000000000000000E+00

     Lanczos iteration:    797   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000797)=  0.000000
     beta (00000797)= 32.333021
     gamma(00000797)= 32.333021
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    798   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000798)=  0.000000
     beta (00000798)= 32.559728
     gamma(00000798)= 32.559728
     z1=       1  0.341773917667509E+00  0.000000000000000E+00

     Lanczos iteration:    799   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000799)=  0.000000
     beta (00000799)= 32.350087
     gamma(00000799)= 32.350087
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    800   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000800)=  0.000000
     beta (00000800)= 32.496375
     gamma(00000800)= 32.496375
     z1=       1 -0.340235368480117E+00  0.000000000000000E+00

     Lanczos iteration:    801   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000801)=  0.000000
     beta (00000801)= 32.349927
     gamma(00000801)= 32.349927
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    802   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000802)=  0.000000
     beta (00000802)= 32.599157
     gamma(00000802)= 32.599157
     z1=       1  0.337634168247626E+00  0.000000000000000E+00

     Lanczos iteration:    803   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000803)=  0.000000
     beta (00000803)= 32.383835
     gamma(00000803)= 32.383835
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    804   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000804)=  0.000000
     beta (00000804)= 32.584683
     gamma(00000804)= 32.584683
     z1=       1 -0.335553036955124E+00  0.000000000000000E+00

     Lanczos iteration:    805   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000805)=  0.000000
     beta (00000805)= 32.357442
     gamma(00000805)= 32.357442
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    806   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000806)=  0.000000
     beta (00000806)= 32.608456
     gamma(00000806)= 32.608456
     z1=       1  0.332970014912686E+00  0.000000000000000E+00

     Lanczos iteration:    807   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000807)=  0.000000
     beta (00000807)= 32.529788
     gamma(00000807)= 32.529788
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    808   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000808)=  0.000000
     beta (00000808)= 32.490148
     gamma(00000808)= 32.490148
     z1=       1 -0.333376263438467E+00  0.000000000000000E+00

     Lanczos iteration:    809   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000809)=  0.000000
     beta (00000809)= 32.445747
     gamma(00000809)= 32.445747
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    810   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000810)=  0.000000
     beta (00000810)= 32.555451
     gamma(00000810)= 32.555451
     z1=       1  0.332252868790549E+00  0.000000000000000E+00

     Lanczos iteration:    811   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000811)=  0.000000
     beta (00000811)= 32.291638
     gamma(00000811)= 32.291638
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    812   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000812)=  0.000000
     beta (00000812)= 32.388216
     gamma(00000812)= 32.388216
     z1=       1 -0.331262121656712E+00  0.000000000000000E+00

     Lanczos iteration:    813   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000813)=  0.000000
     beta (00000813)= 32.361306
     gamma(00000813)= 32.361306
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    814   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000814)=  0.000000
     beta (00000814)= 32.508232
     gamma(00000814)= 32.508232
     z1=       1  0.329764927745950E+00  0.000000000000000E+00

     Lanczos iteration:    815   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000815)=  0.000000
     beta (00000815)= 32.531339
     gamma(00000815)= 32.531339
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    816   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000816)=  0.000000
     beta (00000816)= 32.498800
     gamma(00000816)= 32.498800
     z1=       1 -0.330095098009385E+00  0.000000000000000E+00

     Lanczos iteration:    817   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000817)=  0.000000
     beta (00000817)= 32.293424
     gamma(00000817)= 32.293424
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    818   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000818)=  0.000000
     beta (00000818)= 32.325038
     gamma(00000818)= 32.325038
     z1=       1  0.329772259905787E+00  0.000000000000000E+00

     Lanczos iteration:    819   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000819)=  0.000000
     beta (00000819)= 32.425298
     gamma(00000819)= 32.425298
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    820   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000820)=  0.000000
     beta (00000820)= 32.435654
     gamma(00000820)= 32.435654
     z1=       1 -0.329666963462455E+00  0.000000000000000E+00

     Lanczos iteration:    821   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000821)=  0.000000
     beta (00000821)= 32.373939
     gamma(00000821)= 32.373939
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    822   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000822)=  0.000000
     beta (00000822)= 32.606972
     gamma(00000822)= 32.606972
     z1=       1  0.327310921144808E+00  0.000000000000000E+00

     Lanczos iteration:    823   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000823)=  0.000000
     beta (00000823)= 32.394006
     gamma(00000823)= 32.394006
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    824   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000824)=  0.000000
     beta (00000824)= 32.388955
     gamma(00000824)= 32.388955
     z1=       1 -0.327361970818152E+00  0.000000000000000E+00

     Lanczos iteration:    825   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000825)=  0.000000
     beta (00000825)= 32.427809
     gamma(00000825)= 32.427809
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    826   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000826)=  0.000000
     beta (00000826)= 32.506010
     gamma(00000826)= 32.506010
     z1=       1  0.326574425934946E+00  0.000000000000000E+00

     Lanczos iteration:    827   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000827)=  0.000000
     beta (00000827)= 32.441185
     gamma(00000827)= 32.441185
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    828   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000828)=  0.000000
     beta (00000828)= 32.625305
     gamma(00000828)= 32.625305
     z1=       1 -0.324731412336121E+00  0.000000000000000E+00

     Lanczos iteration:    829   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000829)=  0.000000
     beta (00000829)= 32.442072
     gamma(00000829)= 32.442072
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    830   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000830)=  0.000000
     beta (00000830)= 32.523514
     gamma(00000830)= 32.523514
     z1=       1  0.323918259285603E+00  0.000000000000000E+00

     Lanczos iteration:    831   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000831)=  0.000000
     beta (00000831)= 32.495193
     gamma(00000831)= 32.495193
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    832   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000832)=  0.000000
     beta (00000832)= 32.457899
     gamma(00000832)= 32.457899
     z1=       1 -0.324290447547537E+00  0.000000000000000E+00

     Lanczos iteration:    833   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000833)=  0.000000
     beta (00000833)= 32.354559
     gamma(00000833)= 32.354559
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    834   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000834)=  0.000000
     beta (00000834)= 32.414746
     gamma(00000834)= 32.414746
     z1=       1  0.323688312009543E+00  0.000000000000000E+00

     Lanczos iteration:    835   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000835)=  0.000000
     beta (00000835)= 32.244532
     gamma(00000835)= 32.244532
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    836   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000836)=  0.000000
     beta (00000836)= 32.340490
     gamma(00000836)= 32.340490
     z1=       1 -0.322727887425873E+00  0.000000000000000E+00

     Lanczos iteration:    837   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000837)=  0.000000
     beta (00000837)= 32.515886
     gamma(00000837)= 32.515886
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    838   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000838)=  0.000000
     beta (00000838)= 32.599238
     gamma(00000838)= 32.599238
     z1=       1  0.321902712698403E+00  0.000000000000000E+00

     Lanczos iteration:    839   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000839)=  0.000000
     beta (00000839)= 32.415723
     gamma(00000839)= 32.415723
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    840   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000840)=  0.000000
     beta (00000840)= 32.547168
     gamma(00000840)= 32.547168
     z1=       1 -0.320602682148707E+00  0.000000000000000E+00

     Lanczos iteration:    841   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000841)=  0.000000
     beta (00000841)= 32.425219
     gamma(00000841)= 32.425219
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    842   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000842)=  0.000000
     beta (00000842)= 32.531790
     gamma(00000842)= 32.531790
     z1=       1  0.319552410651653E+00  0.000000000000000E+00

     Lanczos iteration:    843   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000843)=  0.000000
     beta (00000843)= 32.340791
     gamma(00000843)= 32.340791
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    844   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000844)=  0.000000
     beta (00000844)= 32.600906
     gamma(00000844)= 32.600906
     z1=       1 -0.317002775399392E+00  0.000000000000000E+00

     Lanczos iteration:    845   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000845)=  0.000000
     beta (00000845)= 32.390574
     gamma(00000845)= 32.390574
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    846   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000846)=  0.000000
     beta (00000846)= 32.524005
     gamma(00000846)= 32.524005
     z1=       1  0.315702257445712E+00  0.000000000000000E+00

     Lanczos iteration:    847   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000847)=  0.000000
     beta (00000847)= 32.536353
     gamma(00000847)= 32.536353
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    848   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000848)=  0.000000
     beta (00000848)= 32.597615
     gamma(00000848)= 32.597615
     z1=       1 -0.315108945821976E+00  0.000000000000000E+00

     Lanczos iteration:    849   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000849)=  0.000000
     beta (00000849)= 32.324022
     gamma(00000849)= 32.324022
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    850   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000850)=  0.000000
     beta (00000850)= 32.370722
     gamma(00000850)= 32.370722
     z1=       1  0.314654351290932E+00  0.000000000000000E+00

     Lanczos iteration:    851   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000851)=  0.000000
     beta (00000851)= 32.302768
     gamma(00000851)= 32.302768
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    852   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000852)=  0.000000
     beta (00000852)= 32.554667
     gamma(00000852)= 32.554667
     z1=       1 -0.312219641832965E+00  0.000000000000000E+00

     Lanczos iteration:    853   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000853)=  0.000000
     beta (00000853)= 32.533093
     gamma(00000853)= 32.533093
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    854   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000854)=  0.000000
     beta (00000854)= 32.506150
     gamma(00000854)= 32.506150
     z1=       1  0.312478434135929E+00  0.000000000000000E+00

     Lanczos iteration:    855   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000855)=  0.000000
     beta (00000855)= 32.257629
     gamma(00000855)= 32.257629
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    856   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000856)=  0.000000
     beta (00000856)= 32.265727
     gamma(00000856)= 32.265727
     z1=       1 -0.312400007968626E+00  0.000000000000000E+00

     Lanczos iteration:    857   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000857)=  0.000000
     beta (00000857)= 32.435516
     gamma(00000857)= 32.435516
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    858   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000858)=  0.000000
     beta (00000858)= 32.641297
     gamma(00000858)= 32.641297
     z1=       1  0.310430536822681E+00  0.000000000000000E+00

     Lanczos iteration:    859   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000859)=  0.000000
     beta (00000859)= 32.380435
     gamma(00000859)= 32.380435
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    860   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000860)=  0.000000
     beta (00000860)= 32.426342
     gamma(00000860)= 32.426342
     z1=       1 -0.309991050506809E+00  0.000000000000000E+00

     Lanczos iteration:    861   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000861)=  0.000000
     beta (00000861)= 32.444212
     gamma(00000861)= 32.444212
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    862   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000862)=  0.000000
     beta (00000862)= 32.488807
     gamma(00000862)= 32.488807
     z1=       1  0.309565549398122E+00  0.000000000000000E+00

     Lanczos iteration:    863   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000863)=  0.000000
     beta (00000863)= 32.439499
     gamma(00000863)= 32.439499
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    864   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000864)=  0.000000
     beta (00000864)= 32.567065
     gamma(00000864)= 32.567065
     z1=       1 -0.308352973385578E+00  0.000000000000000E+00

     Lanczos iteration:    865   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000865)=  0.000000
     beta (00000865)= 32.627303
     gamma(00000865)= 32.627303
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    866   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000866)=  0.000000
     beta (00000866)= 32.713736
     gamma(00000866)= 32.713736
     z1=       1  0.307538270974548E+00  0.000000000000000E+00

     Lanczos iteration:    867   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000867)=  0.000000
     beta (00000867)= 32.300845
     gamma(00000867)= 32.300845
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    868   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000868)=  0.000000
     beta (00000868)= 32.442425
     gamma(00000868)= 32.442425
     z1=       1 -0.306196169803669E+00  0.000000000000000E+00

     Lanczos iteration:    869   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000869)=  0.000000
     beta (00000869)= 32.563402
     gamma(00000869)= 32.563402
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    870   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000870)=  0.000000
     beta (00000870)= 32.679942
     gamma(00000870)= 32.679942
     z1=       1  0.305104245974725E+00  0.000000000000000E+00

     Lanczos iteration:    871   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000871)=  0.000000
     beta (00000871)= 32.383766
     gamma(00000871)= 32.383766
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    872   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000872)=  0.000000
     beta (00000872)= 32.606546
     gamma(00000872)= 32.606546
     z1=       1 -0.303019665037676E+00  0.000000000000000E+00

     Lanczos iteration:    873   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000873)=  0.000000
     beta (00000873)= 32.680701
     gamma(00000873)= 32.680701
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    874   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000874)=  0.000000
     beta (00000874)= 32.733174
     gamma(00000874)= 32.733174
     z1=       1  0.302533907010193E+00  0.000000000000000E+00

     Lanczos iteration:    875   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000875)=  0.000000
     beta (00000875)= 32.484602
     gamma(00000875)= 32.484602
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    876   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000876)=  0.000000
     beta (00000876)= 32.637743
     gamma(00000876)= 32.637743
     z1=       1 -0.301114370457047E+00  0.000000000000000E+00

     Lanczos iteration:    877   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000877)=  0.000000
     beta (00000877)= 32.627185
     gamma(00000877)= 32.627185
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    878   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000878)=  0.000000
     beta (00000878)= 32.609592
     gamma(00000878)= 32.609592
     z1=       1  0.301276826835185E+00  0.000000000000000E+00

     Lanczos iteration:    879   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000879)=  0.000000
     beta (00000879)= 32.576837
     gamma(00000879)= 32.576837
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    880   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000880)=  0.000000
     beta (00000880)= 32.724428
     gamma(00000880)= 32.724428
     z1=       1 -0.299918028440439E+00  0.000000000000000E+00

     Lanczos iteration:    881   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000881)=  0.000000
     beta (00000881)= 32.543129
     gamma(00000881)= 32.543129
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    882   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000882)=  0.000000
     beta (00000882)= 32.416812
     gamma(00000882)= 32.416812
     z1=       1  0.301086703519485E+00  0.000000000000000E+00

     Lanczos iteration:    883   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000883)=  0.000000
     beta (00000883)= 32.470400
     gamma(00000883)= 32.470400
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    884   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000884)=  0.000000
     beta (00000884)= 32.605183
     gamma(00000884)= 32.605183
     z1=       1 -0.299842070542427E+00  0.000000000000000E+00

     Lanczos iteration:    885   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000885)=  0.000000
     beta (00000885)= 32.475553
     gamma(00000885)= 32.475553
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    886   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000886)=  0.000000
     beta (00000886)= 32.478286
     gamma(00000886)= 32.478286
     z1=       1  0.299816835963376E+00  0.000000000000000E+00

     Lanczos iteration:    887   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000887)=  0.000000
     beta (00000887)= 32.414552
     gamma(00000887)= 32.414552
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    888   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000888)=  0.000000
     beta (00000888)= 32.555179
     gamma(00000888)= 32.555179
     z1=       1 -0.298521735306047E+00  0.000000000000000E+00

     Lanczos iteration:    889   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000889)=  0.000000
     beta (00000889)= 32.499337
     gamma(00000889)= 32.499337
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    890   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000890)=  0.000000
     beta (00000890)= 32.331731
     gamma(00000890)= 32.331731
     z1=       1  0.300069260732844E+00  0.000000000000000E+00

     Lanczos iteration:    891   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000891)=  0.000000
     beta (00000891)= 32.249692
     gamma(00000891)= 32.249692
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    892   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000892)=  0.000000
     beta (00000892)= 32.449505
     gamma(00000892)= 32.449505
     z1=       1 -0.298221532442167E+00  0.000000000000000E+00

     Lanczos iteration:    893   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000893)=  0.000000
     beta (00000893)= 32.607352
     gamma(00000893)= 32.607352
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    894   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000894)=  0.000000
     beta (00000894)= 32.418457
     gamma(00000894)= 32.418457
     z1=       1  0.299959206021935E+00  0.000000000000000E+00

     Lanczos iteration:    895   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000895)=  0.000000
     beta (00000895)= 32.496284
     gamma(00000895)= 32.496284
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    896   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000896)=  0.000000
     beta (00000896)= 32.475908
     gamma(00000896)= 32.475908
     z1=       1 -0.300147407281527E+00  0.000000000000000E+00

     Lanczos iteration:    897   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000897)=  0.000000
     beta (00000897)= 32.453482
     gamma(00000897)= 32.453482
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    898   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000898)=  0.000000
     beta (00000898)= 32.619241
     gamma(00000898)= 32.619241
     z1=       1  0.298622172583342E+00  0.000000000000000E+00

     Lanczos iteration:    899   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000899)=  0.000000
     beta (00000899)= 32.561665
     gamma(00000899)= 32.561665
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    900   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000900)=  0.000000
     beta (00000900)= 32.505551
     gamma(00000900)= 32.505551
     z1=       1 -0.299137678450330E+00  0.000000000000000E+00

     Lanczos iteration:    901   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000901)=  0.000000
     beta (00000901)= 32.400178
     gamma(00000901)= 32.400178
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    902   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000902)=  0.000000
     beta (00000902)= 32.741906
     gamma(00000902)= 32.741906
     z1=       1  0.296015572079550E+00  0.000000000000000E+00

     Lanczos iteration:    903   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000903)=  0.000000
     beta (00000903)= 32.475652
     gamma(00000903)= 32.475652
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    904   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000904)=  0.000000
     beta (00000904)= 32.327073
     gamma(00000904)= 32.327073
     z1=       1 -0.297376099612058E+00  0.000000000000000E+00

     Lanczos iteration:    905   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000905)=  0.000000
     beta (00000905)= 32.222510
     gamma(00000905)= 32.222510
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    906   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000906)=  0.000000
     beta (00000906)= 32.427287
     gamma(00000906)= 32.427287
     z1=       1  0.295498187489611E+00  0.000000000000000E+00

     Lanczos iteration:    907   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000907)=  0.000000
     beta (00000907)= 32.517393
     gamma(00000907)= 32.517393
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    908   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000908)=  0.000000
     beta (00000908)= 32.584690
     gamma(00000908)= 32.584690
     z1=       1 -0.294887894346129E+00  0.000000000000000E+00

     Lanczos iteration:    909   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000909)=  0.000000
     beta (00000909)= 32.249004
     gamma(00000909)= 32.249004
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    910   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000910)=  0.000000
     beta (00000910)= 32.605607
     gamma(00000910)= 32.605607
     z1=       1  0.291662747847521E+00  0.000000000000000E+00

     Lanczos iteration:    911   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000911)=  0.000000
     beta (00000911)= 32.507802
     gamma(00000911)= 32.507802
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    912   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000912)=  0.000000
     beta (00000912)= 32.476587
     gamma(00000912)= 32.476587
     z1=       1 -0.291943082853965E+00  0.000000000000000E+00

     Lanczos iteration:    913   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000913)=  0.000000
     beta (00000913)= 32.272442
     gamma(00000913)= 32.272442
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    914   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000914)=  0.000000
     beta (00000914)= 32.437982
     gamma(00000914)= 32.437982
     z1=       1  0.290453218962589E+00  0.000000000000000E+00

     Lanczos iteration:    915   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000915)=  0.000000
     beta (00000915)= 32.279708
     gamma(00000915)= 32.279708
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    916   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000916)=  0.000000
     beta (00000916)= 32.479105
     gamma(00000916)= 32.479105
     z1=       1 -0.288670056268692E+00  0.000000000000000E+00

     Lanczos iteration:    917   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000917)=  0.000000
     beta (00000917)= 32.283668
     gamma(00000917)= 32.283668
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    918   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000918)=  0.000000
     beta (00000918)= 32.497361
     gamma(00000918)= 32.497361
     z1=       1  0.286771842521809E+00  0.000000000000000E+00

     Lanczos iteration:    919   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000919)=  0.000000
     beta (00000919)= 32.365565
     gamma(00000919)= 32.365565
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    920   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000920)=  0.000000
     beta (00000920)= 32.669295
     gamma(00000920)= 32.669295
     z1=       1 -0.284105696944778E+00  0.000000000000000E+00

     Lanczos iteration:    921   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000921)=  0.000000
     beta (00000921)= 32.379274
     gamma(00000921)= 32.379274
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    922   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000922)=  0.000000
     beta (00000922)= 32.567738
     gamma(00000922)= 32.567738
     z1=       1  0.282461617512477E+00  0.000000000000000E+00

     Lanczos iteration:    923   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000923)=  0.000000
     beta (00000923)= 32.520243
     gamma(00000923)= 32.520243
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    924   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000924)=  0.000000
     beta (00000924)= 32.578649
     gamma(00000924)= 32.578649
     z1=       1 -0.281955225825637E+00  0.000000000000000E+00

     Lanczos iteration:    925   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000925)=  0.000000
     beta (00000925)= 32.451577
     gamma(00000925)= 32.451577
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    926   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000926)=  0.000000
     beta (00000926)= 32.451073
     gamma(00000926)= 32.451073
     z1=       1  0.281959604841844E+00  0.000000000000000E+00

     Lanczos iteration:    927   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000927)=  0.000000
     beta (00000927)= 32.372647
     gamma(00000927)= 32.372647
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    928   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000928)=  0.000000
     beta (00000928)= 32.349745
     gamma(00000928)= 32.349745
     z1=       1 -0.282159217345534E+00  0.000000000000000E+00

     Lanczos iteration:    929   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000929)=  0.000000
     beta (00000929)= 32.381930
     gamma(00000929)= 32.381930
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    930   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000930)=  0.000000
     beta (00000930)= 32.401247
     gamma(00000930)= 32.401247
     z1=       1  0.281990999847683E+00  0.000000000000000E+00

     Lanczos iteration:    931   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000931)=  0.000000
     beta (00000931)= 32.318574
     gamma(00000931)= 32.318574
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    932   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000932)=  0.000000
     beta (00000932)= 32.546606
     gamma(00000932)= 32.546606
     z1=       1 -0.280015278160599E+00  0.000000000000000E+00

     Lanczos iteration:    933   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000933)=  0.000000
     beta (00000933)= 32.614251
     gamma(00000933)= 32.614251
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    934   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000934)=  0.000000
     beta (00000934)= 32.665862
     gamma(00000934)= 32.665862
     z1=       1  0.279572867878194E+00  0.000000000000000E+00

     Lanczos iteration:    935   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000935)=  0.000000
     beta (00000935)= 32.482052
     gamma(00000935)= 32.482052
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    936   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000936)=  0.000000
     beta (00000936)= 32.464094
     gamma(00000936)= 32.464094
     z1=       1 -0.279727513972104E+00  0.000000000000000E+00

     Lanczos iteration:    937   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000937)=  0.000000
     beta (00000937)= 32.515872
     gamma(00000937)= 32.515872
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    938   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000938)=  0.000000
     beta (00000938)= 32.623448
     gamma(00000938)= 32.623448
     z1=       1  0.278805111402055E+00  0.000000000000000E+00

     Lanczos iteration:    939   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000939)=  0.000000
     beta (00000939)= 32.602402
     gamma(00000939)= 32.602402
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    940   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000940)=  0.000000
     beta (00000940)= 32.370006
     gamma(00000940)= 32.370006
     z1=       1 -0.280806753483876E+00  0.000000000000000E+00

     Lanczos iteration:    941   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000941)=  0.000000
     beta (00000941)= 32.575797
     gamma(00000941)= 32.575797
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    942   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000942)=  0.000000
     beta (00000942)= 32.622246
     gamma(00000942)= 32.622246
     z1=       1  0.280406927259061E+00  0.000000000000000E+00

     Lanczos iteration:    943   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000943)=  0.000000
     beta (00000943)= 32.670324
     gamma(00000943)= 32.670324
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    944   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000944)=  0.000000
     beta (00000944)= 32.630768
     gamma(00000944)= 32.630768
     z1=       1 -0.280746842190010E+00  0.000000000000000E+00

     Lanczos iteration:    945   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000945)=  0.000000
     beta (00000945)= 32.618671
     gamma(00000945)= 32.618671
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    946   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000946)=  0.000000
     beta (00000946)= 32.619424
     gamma(00000946)= 32.619424
     z1=       1  0.280740356993427E+00  0.000000000000000E+00

     Lanczos iteration:    947   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000947)=  0.000000
     beta (00000947)= 32.549448
     gamma(00000947)= 32.549448
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    948   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000948)=  0.000000
     beta (00000948)= 32.474841
     gamma(00000948)= 32.474841
     z1=       1 -0.281385326775872E+00  0.000000000000000E+00

     Lanczos iteration:    949   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000949)=  0.000000
     beta (00000949)= 32.328850
     gamma(00000949)= 32.328850
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    950   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000950)=  0.000000
     beta (00000950)= 32.452111
     gamma(00000950)= 32.452111
     z1=       1  0.280316554468354E+00  0.000000000000000E+00

     Lanczos iteration:    951   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000951)=  0.000000
     beta (00000951)= 32.590913
     gamma(00000951)= 32.590913
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    952   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000952)=  0.000000
     beta (00000952)= 32.551665
     gamma(00000952)= 32.551665
     z1=       1 -0.280654536882156E+00  0.000000000000000E+00

     Lanczos iteration:    953   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000953)=  0.000000
     beta (00000953)= 32.438960
     gamma(00000953)= 32.438960
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    954   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000954)=  0.000000
     beta (00000954)= 32.560251
     gamma(00000954)= 32.560251
     z1=       1  0.279609061344744E+00  0.000000000000000E+00

     Lanczos iteration:    955   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000955)=  0.000000
     beta (00000955)= 32.687115
     gamma(00000955)= 32.687115
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    956   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000956)=  0.000000
     beta (00000956)= 32.658908
     gamma(00000956)= 32.658908
     z1=       1 -0.279850552852104E+00  0.000000000000000E+00

     Lanczos iteration:    957   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000957)=  0.000000
     beta (00000957)= 32.597144
     gamma(00000957)= 32.597144
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    958   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000958)=  0.000000
     beta (00000958)= 32.421890
     gamma(00000958)= 32.421890
     z1=       1  0.281363268023300E+00  0.000000000000000E+00

     Lanczos iteration:    959   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000959)=  0.000000
     beta (00000959)= 32.413685
     gamma(00000959)= 32.413685
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    960   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000960)=  0.000000
     beta (00000960)= 32.479695
     gamma(00000960)= 32.479695
     z1=       1 -0.280791435887517E+00  0.000000000000000E+00

     Lanczos iteration:    961   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000961)=  0.000000
     beta (00000961)= 32.622488
     gamma(00000961)= 32.622488
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    962   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000962)=  0.000000
     beta (00000962)= 32.489468
     gamma(00000962)= 32.489468
     z1=       1  0.281941068395944E+00  0.000000000000000E+00

     Lanczos iteration:    963   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000963)=  0.000000
     beta (00000963)= 32.437764
     gamma(00000963)= 32.437764
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    964   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000964)=  0.000000
     beta (00000964)= 32.517841
     gamma(00000964)= 32.517841
     z1=       1 -0.281246779572584E+00  0.000000000000000E+00

     Lanczos iteration:    965   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000965)=  0.000000
     beta (00000965)= 32.442399
     gamma(00000965)= 32.442399
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    966   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000966)=  0.000000
     beta (00000966)= 32.391175
     gamma(00000966)= 32.391175
     z1=       1  0.281691550122056E+00  0.000000000000000E+00

     Lanczos iteration:    967   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000967)=  0.000000
     beta (00000967)= 32.483566
     gamma(00000967)= 32.483566
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    968   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000968)=  0.000000
     beta (00000968)= 32.486367
     gamma(00000968)= 32.486367
     z1=       1 -0.281667258903722E+00  0.000000000000000E+00

     Lanczos iteration:    969   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000969)=  0.000000
     beta (00000969)= 32.592356
     gamma(00000969)= 32.592356
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    970   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000970)=  0.000000
     beta (00000970)= 32.523197
     gamma(00000970)= 32.523197
     z1=       1  0.282266206585288E+00  0.000000000000000E+00

     Lanczos iteration:    971   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000971)=  0.000000
     beta (00000971)= 32.375807
     gamma(00000971)= 32.375807
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    972   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000972)=  0.000000
     beta (00000972)= 32.444036
     gamma(00000972)= 32.444036
     z1=       1 -0.281672611163917E+00  0.000000000000000E+00

     Lanczos iteration:    973   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000973)=  0.000000
     beta (00000973)= 32.499089
     gamma(00000973)= 32.499089
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    974   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000974)=  0.000000
     beta (00000974)= 32.663407
     gamma(00000974)= 32.663407
     z1=       1  0.280255622333984E+00  0.000000000000000E+00

     Lanczos iteration:    975   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000975)=  0.000000
     beta (00000975)= 32.495489
     gamma(00000975)= 32.495489
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    976   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000976)=  0.000000
     beta (00000976)= 32.511121
     gamma(00000976)= 32.511121
     z1=       1 -0.280120862833308E+00  0.000000000000000E+00

     Lanczos iteration:    977   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000977)=  0.000000
     beta (00000977)= 32.612243
     gamma(00000977)= 32.612243
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    978   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000978)=  0.000000
     beta (00000978)= 32.647774
     gamma(00000978)= 32.647774
     z1=       1  0.279816000995266E+00  0.000000000000000E+00

     Lanczos iteration:    979   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000979)=  0.000000
     beta (00000979)= 32.431243
     gamma(00000979)= 32.431243
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    980   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000980)=  0.000000
     beta (00000980)= 32.451214
     gamma(00000980)= 32.451214
     z1=       1 -0.279643800810023E+00  0.000000000000000E+00

     Lanczos iteration:    981   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000981)=  0.000000
     beta (00000981)= 32.393508
     gamma(00000981)= 32.393508
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    982   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000982)=  0.000000
     beta (00000982)= 32.445026
     gamma(00000982)= 32.445026
     z1=       1  0.279199767710798E+00  0.000000000000000E+00

     Lanczos iteration:    983   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000983)=  0.000000
     beta (00000983)= 32.493864
     gamma(00000983)= 32.493864
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    984   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000984)=  0.000000
     beta (00000984)= 32.229723
     gamma(00000984)= 32.229723
     z1=       1 -0.281487973709637E+00  0.000000000000000E+00

     Lanczos iteration:    985   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000985)=  0.000000
     beta (00000985)= 32.545647
     gamma(00000985)= 32.545647
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    986   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000986)=  0.000000
     beta (00000986)= 32.611672
     gamma(00000986)= 32.611672
     z1=       1  0.280918081418160E+00  0.000000000000000E+00

     Lanczos iteration:    987   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000987)=  0.000000
     beta (00000987)= 32.418046
     gamma(00000987)= 32.418046
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    988   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000988)=  0.000000
     beta (00000988)= 32.308048
     gamma(00000988)= 32.308048
     z1=       1 -0.281874513133911E+00  0.000000000000000E+00

     Lanczos iteration:    989   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000989)=  0.000000
     beta (00000989)= 32.461455
     gamma(00000989)= 32.461455
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    990   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000990)=  0.000000
     beta (00000990)= 32.478455
     gamma(00000990)= 32.478455
     z1=       1  0.281726971860474E+00  0.000000000000000E+00

     Lanczos iteration:    991   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000991)=  0.000000
     beta (00000991)= 32.479790
     gamma(00000991)= 32.479790
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    992   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000992)=  0.000000
     beta (00000992)= 32.467187
     gamma(00000992)= 32.467187
     z1=       1 -0.281836327678180E+00  0.000000000000000E+00

     Lanczos iteration:    993   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000993)=  0.000000
     beta (00000993)= 32.246043
     gamma(00000993)= 32.246043
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    994   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000994)=  0.000000
     beta (00000994)= 32.459722
     gamma(00000994)= 32.459722
     z1=       1  0.279981027798034E+00  0.000000000000000E+00

     Lanczos iteration:    995   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000995)=  0.000000
     beta (00000995)= 32.473831
     gamma(00000995)= 32.473831
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    996   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000996)=  0.000000
     beta (00000996)= 32.468227
     gamma(00000996)= 32.468227
     z1=       1 -0.280029355000568E+00  0.000000000000000E+00

     Lanczos iteration:    997   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000997)=  0.000000
     beta (00000997)= 32.278601
     gamma(00000997)= 32.278601
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:    998   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00000998)=  0.000000
     beta (00000998)= 32.272069
     gamma(00000998)= 32.272069
     z1=       1  0.280086031444123E+00  0.000000000000000E+00

     Lanczos iteration:    999   Pol:1
     lr_apply_liouvillian: not applying interaction
     alpha(00000999)=  0.000000
     beta (00000999)= 32.506520
     gamma(00000999)= 32.506520
     z1=       1  0.000000000000000E+00  0.000000000000000E+00

     Lanczos iteration:   1000   Pol:1
     lr_apply_liouvillian:  applying interaction: normal
     alpha(00001000)=  0.000000
     beta (00001000)= 32.479112
     gamma(00001000)= 32.479112
     z1=       1 -0.280322385512592E+00  0.000000000000000E+00
     End of Lanczos iterations
     Finished linear response calculation...

     lr_main      :   2374.27s CPU   1032.89s WALL (       1 calls)
     read_wf      :      0.29s CPU      0.20s WALL (       1 calls)
     lr_solve_e   :     18.76s CPU     11.75s WALL (       1 calls)
     one_step     :   2341.44s CPU   1009.41s WALL (    1000 calls)

     lr_apply     :   2263.32s CPU    985.32s WALL (    1000 calls)
     lr_apply_int :   2034.74s CPU    822.70s WALL (     500 calls)
     lr_apply_no  :    228.56s CPU    162.62s WALL (     500 calls)

     h_psi        :    375.96s CPU    304.10s WALL (    1076 calls)
     lr_calc_dens :   1025.50s CPU    352.69s WALL (     500 calls)
     lr_dvpsi_e   :     18.74s CPU     11.74s WALL (       1 calls)
     lr_dv_setup  :      0.59s CPU      0.57s WALL (       1 calls)
     dv_of_drho   :     52.20s CPU     50.06s WALL (     500 calls)
     interaction  :     90.79s CPU     82.76s WALL (     500 calls)
     lr_dot       :      3.09s CPU      1.30s WALL (    1500 calls)
     ortho        :     23.85s CPU      6.36s WALL (    1002 calls)


     US routines
     s_psi        :     41.18s CPU     11.69s WALL (    2155 calls)
     sd0psi       :      0.04s CPU      0.01s WALL (       1 calls)
     lr_apply_s   :     43.12s CPU     12.24s WALL (    1000 calls)
     lr_sm1_psi   :     41.66s CPU     11.83s WALL (    1001 calls)

     General routines
     calbec       :     68.61s CPU     18.82s WALL (    3661 calls)
     fft          :     73.16s CPU     50.49s WALL (    7017 calls)
     ffts         :      6.35s CPU      5.50s WALL (    1001 calls)
     fftw         :    441.16s CPU    404.54s WALL (  144013 calls)
     interpolate  :     18.15s CPU     14.77s WALL (    1001 calls)
     davcio       :      0.06s CPU      0.05s WALL (      23 calls)


     turboTDDFT   : 39m34.27s CPU    17m12.90s WALL


   This run was terminated on:  20: 4:24  25Feb2020            

=------------------------------------------------------------------------------=
   JOB DONE.
=------------------------------------------------------------------------------=


==> data/rese2.pbesol.relax.in.txt <==
&control
  calculation='vc-relax',
  restart_mode='from_scratch',
  prefix='rese2_rel-pbesol',
  pseudo_dir = '/home/stud1/QE/PSEUDO',
  outdir='/home/stud1/QE/Антон Шубник/PBESOL/WF',
  forc_conv_thr=1.0d-5,
  etot_conv_thr=1.0d-6,
  tprnfor=.true.,
  tstress=.true.,
/
&system
    ibrav=  14, 
    A=6.597,
    B=6.710,  
    C=6.721,
    cosBC=-0.03211,
    cosAC=-0.25713,
    cosAB=-0.48344,
  nat= 12, 
  ntyp= 2,
  lspinorb=.true., 
  noncolin=.true., 
  ecutwfc=60.00, 
  ecutrho=300.00
/
 &electrons
  conv_thr =  1.0d-10,
  mixing_mode='plain',
  mixing_beta = 0.3,
/
&ions
  ion_dynamics='bfgs',
/
&cell
  cell_dynamics='bfgs', 
  cell_factor=1.5,
/
ATOMIC_SPECIES
Re  186.21  Re.rel-pbesol-spfn-kjpaw_psl.1.0.0.UPF
Se  78.96  Se.rel-pbesol-dn-kjpaw_psl.1.0.0.UPF
ATOMIC_POSITIONS (crystal)
Re  0.06315  0.31477  0.49138  
Re  0.48723  0.29042  0.49681   
Se  0.24816  0.38192  0.20614   
Se  0.72049  0.33902  0.23868   
Se  0.22610  0.10862  0.72366  
Se  0.75496  0.13646  0.69664
Re  0.93685  0.68523  0.50862  
Re  0.51277  0.70958  0.50319  
Se  0.75184  0.61808  0.79386  
Se  0.27951  0.66098  0.76132  
Se  0.7739   0.89138  0.27634  
Se  0.24504  0.86354  0.30336
K_POINTS {automatic}
 4 4 4 0 0 0


==> data/rese2.scf.scalar_gamma.in.txt <==
&control
    calculation='scf'
    verbosity='high',
    restart_mode='from_scratch',
    title='ReSe2_TDDFT_scalar',
    prefix='ReSe2_TDDFT_scalar',
    pseudo_dir = '/home/stud1/QE/PSEUDO',
    outdir='WF',
 /
 &system    
    ibrav= 0, 
    A=   6.597,
    nat=  12, ntyp= 2,
    ecutwfc =60.00,
    ecutrho = 300.00
    nbnd=260
 /
 &electrons
    conv_thr =  1.0d-10,
    mixing_mode='plain',
    mixing_beta = 0.3,
 /
CELL_PARAMETERS (alat= 12.46652330)
   1.000000000   0.000000000   0.000000000
  -0.491720843   0.890371839   0.000000000
  -0.261963124  -0.182043754   0.967564749
ATOMIC_SPECIES
Re  186.21  Re.pbe-spn-rrkjus_psl.1.0.0.UPF
Se  78.96   Se.pbe-dn-rrkjus_psl.1.0.0.UPF
ATOMIC_POSITIONS (crystal)
Re       0.064778998   0.316806591   0.491030576
Re       0.486115747   0.290575486   0.496631954
Se       0.249144275   0.383340094   0.205057398
Se       0.719151851   0.336544081   0.239159375
Se       0.223810023   0.107538153   0.722082190
Se       0.754741000   0.136802807   0.693815534
Re       0.935221002   0.683193409   0.508969424
Re       0.513884253   0.709424514   0.503368046
Se       0.750855725   0.616659906   0.794942602
Se       0.280848149   0.663455919   0.760840625
Se       0.776189977   0.892461847   0.277917810
Se       0.245259000   0.863197193   0.306184466
K_POINTS gamma


